Strategic Analysis of Just-In-Time Liquidity Provision in Concentrated Liquidity Market Makers

Liquidity providers (LPs) are essential figures in the operation of automated market makers (AMMs); in exchange for transaction fees, LPs lend the liquidity that allows AMMs to operate. While many prior works have studied the incentive structures of LPs in general, we currently lack a principled understanding of a special class of LPs known as Just-In-Time (JIT) LPs. These are strategic agents who momentarily supply liquidity for a single swap, in an attempt to extract disproportionately high fees relative to the remaining passive LPs. This paper provides the first formal, transaction-level model of JIT liquidity provision for a widespread class of AMMs known as Concentrated Liquidity Market Makers (CLMMs), as seen in Uniswap V3, for instance. We characterize the landscape of price impact and fee allocation in these systems, formulate and analyze a non-linear optimization problem faced by JIT LPs, and prove the existence of an optimal strategy. By fitting our optimal solution for JIT LPs to real-world CLMMs, we observe that in liquidity pools (particularly those with risky assets), there is a significant gap between observed and optimal JIT behavior. Existing JIT LPs often fail to account for price impact; doing so, we estimate they could increase earnings by up to 69% on average over small time windows. We also show that JIT liquidity, when deployed strategically, can improve market efficiency by reducing slippage for traders, albeit at the cost of eroding average passive LP profits by up to 44% per trade.

==> data/JITEdgeSample.csv <==
,Real Profits,Optimized Profits
118,-1045.4204199137785,0.0
608,-239.22276724134076,0.0
2772,2.934723135245052,2.9347231352450525
3299,17.809363442722294,17.809363446447584
4229,66.66680199328621,66.66680199328621
4606,99.59733241115532,99.59733241115532
4692,110.61976322618447,110.61976322618447
4982,150.65514745259506,150.65514745306075
4986,151.5597292563599,151.55972925729122
5109,176.87210854072808,176.87210854072808
5210,198.56345692298453,198.56345692298453
5398,249.3125997116392,249.31259971350187
5427,260.74216707429014,260.74216707429014
6272,812.2813380268284,812.2813380268284
6719,2438.8724195146538,5502.4364980904


==> data/utility_arbitrage_trade.csv <==
budget,-2; -1,-2; 0,-2; +1,-1; 0,-1; +1, 0; +1
0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
1001.001001,-0.818969,-1.397682,-1.070920,-1.976281,-1.196917,-0.415617
2002.002002,-1.635930,-2.794181,-2.141265,-3.952562,-2.393834,-0.831235
3003.003003,-2.450888,-4.189497,-3.211034,-5.928843,-3.590750,-1.246852
4004.004004,-3.263849,-5.583630,-4.280228,-7.905124,-4.787667,-1.662470
5005.005005,-4.074819,-6.976579,-5.348845,-9.881405,-5.984584,-2.078087
6006.006006,-4.883802,-8.368343,-6.416885,-11.857687,-7.181501,-2.493705
7007.007007,-5.690805,-9.758922,-7.484349,-13.833968,-8.378418,-2.909322
8008.008008,-6.495832,-11.148316,-8.551236,-15.810249,-9.575334,-3.324940
9009.009009,-7.298890,-12.536523,-9.617546,-17.786530,-10.772251,-3.740557
10010.010010,-8.099985,-13.923544,-10.683278,-19.762811,-11.969168,-4.156175
11011.011011,-8.899120,-15.309378,-11.748432,-21.739092,-13.166085,-4.571792
12012.012012,-9.696303,-16.694024,-12.813008,-23.715373,-14.363001,-4.987409
13013.013013,-10.491538,-18.077483,-13.877005,-25.691654,-15.559918,-5.403027
14014.014014,-11.284832,-19.459754,-14.940424,-27.667935,-16.756835,-5.818644
15015.015015,-12.076189,-20.840835,-16.003264,-29.644216,-17.953752,-6.234262
16016.016016,-12.865615,-22.220728,-17.065524,-31.620498,-19.150669,-6.649879
17017.017017,-13.653116,-23.599431,-18.127206,-33.596779,-20.347585,-7.065497
18018.018018,-14.438697,-24.976945,-19.188307,-35.573060,-21.544502,-7.481114
19019.019019,-15.222363,-26.353268,-20.248829,-37.549341,-22.741419,-7.896732
20020.020020,-16.004120,-27.728401,-21.308770,-39.525622,-23.938336,-8.312349
21021.021021,-16.783975,-29.102344,-22.368131,-41.501903,-25.135253,-8.727967
22022.022022,-17.561931,-30.475095,-23.426911,-43.478184,-26.332169,-9.143584
23023.023023,-18.337994,-31.846655,-24.485111,-45.454465,-27.529086,-9.559202
24024.024024,-19.112171,-33.217024,-25.542729,-47.430746,-28.726003,-9.974819
25025.025025,-19.884466,-34.586201,-26.599766,-49.407027,-29.922920,-10.390436
26026.026026,-20.654885,-35.954186,-27.656222,-51.383308,-31.119836,-10.806054
27027.027027,-21.423433,-37.320978,-28.712095,-53.359590,-32.316753,-11.221671
28028.028028,-22.190116,-38.686578,-29.767387,-55.335871,-33.513670,-11.637289
29029.029029,-22.954939,-40.050986,-30.822097,-57.312152,-34.710587,-12.052906
30030.030030,-23.717908,-41.414200,-31.876224,-59.288433,-35.907504,-12.468524
31031.031031,-24.479028,-42.776222,-32.929768,-61.264714,-37.104420,-12.884141
32032.032032,-25.238304,-44.137050,-33.982730,-63.240995,-38.301337,-13.299759
33033.033033,-25.995742,-45.496685,-35.035109,-65.217276,-39.498254,-13.715376
34034.034034,-26.751348,-46.855127,-36.086905,-67.193557,-40.695171,-14.130994
35035.035035,-27.505126,-48.212375,-37.138117,-69.169838,-41.892088,-14.546611
36036.036036,-28.257082,-49.568429,-38.188746,-71.146119,-43.089004,-14.962228
37037.037037,-29.007221,-50.923290,-39.238791,-73.122401,-44.285921,-15.377846
38038.038038,-29.755549,-52.276956,-40.288253,-75.098682,-45.482838,-15.793463
39039.039039,-30.502071,-53.629429,-41.337130,-77.074963,-46.679755,-16.209081
40040.040040,-31.246793,-54.980708,-42.385423,-79.051244,-47.876672,-16.624698
41041.041041,-31.989719,-56.330792,-43.433131,-81.027525,-49.073588,-17.040316
42042.042042,-32.730855,-57.679683,-44.480255,-83.003806,-50.270505,-17.455933
43043.043043,-33.470207,-59.027379,-45.526795,-84.980087,-51.467422,-17.871551
44044.044044,-34.207779,-60.373881,-46.572749,-86.956368,-52.664339,-18.287168
45045.045045,-34.943577,-61.719190,-47.618119,-88.932649,-53.861255,-18.702786
46046.046046,-35.677607,-63.063303,-48.662903,-90.908930,-55.058172,-19.118403
47047.047047,-36.409873,-64.406223,-49.707102,-92.885212,-56.255089,-19.534021
48048.048048,-37.140381,-65.747949,-50.750716,-94.861493,-57.452006,-19.949638
49049.049049,-37.869135,-67.088481,-51.793744,-96.837774,-58.648923,-20.365255
50050.050050,-38.596142,-68.427819,-52.836186,-98.814055,-59.845839,-20.780873
51051.051051,-39.321407,-69.765962,-53.878042,-100.790336,-61.042756,-21.196490
52052.052052,-40.044934,-71.102912,-54.919313,-102.766617,-62.239673,-21.612108
53053.053053,-40.766729,-72.438668,-55.959997,-104.742898,-63.436590,-22.027725
54054.054054,-41.486797,-73.773231,-57.000095,-106.719179,-64.633507,-22.443343
55055.055055,-42.205143,-75.106600,-58.039607,-108.695460,-65.830423,-22.858960
56056.056056,-42.921773,-76.438775,-59.078532,-110.671741,-67.027340,-23.274578
57057.057057,-43.636692,-77.769757,-60.116871,-112.648022,-68.224257,-23.690195
58058.058058,-44.349904,-79.099546,-61.154623,-114.624304,-69.421174,-24.105813
59059.059059,-45.061415,-80.428142,-62.191788,-116.600585,-70.618091,-24.521430
60060.060060,-45.771230,-81.755545,-63.228366,-118.576866,-71.815007,-24.937047
61061.061061,-46.479354,-83.081755,-64.264357,-120.553147,-73.011924,-25.352665
62062.062062,-47.185793,-84.406772,-65.299761,-122.529428,-74.208841,-25.768282
63063.063063,-47.890551,-85.730597,-66.334578,-124.505709,-75.405758,-26.183900
64064.064064,-48.593633,-87.053230,-67.368807,-126.481990,-76.602674,-26.599517
65065.065065,-49.295045,-88.374671,-68.402449,-128.458271,-77.799591,-27.015135
66066.066066,-49.994791,-89.694921,-69.435504,-130.434552,-78.996508,-27.430752
67067.067067,-50.692877,-91.013978,-70.467971,-132.410833,-80.193425,-27.846370
68068.068068,-51.389307,-92.331845,-71.499850,-134.387115,-81.390342,-28.261987
69069.069069,-52.084087,-93.648520,-72.531142,-136.363396,-82.587258,-28.677605
70070.070070,-52.777221,-94.964004,-73.561846,-138.339677,-83.784175,-29.093222
71071.071071,-53.468716,-96.278298,-74.591962,-140.315958,-84.981092,-29.508839
72072.072072,-54.158574,-97.591402,-75.621490,-142.292239,-86.178009,-29.924457
73073.073073,-54.846803,-98.903315,-76.650430,-144.268520,-87.374926,-30.340074
74074.074074,-55.533406,-100.214039,-77.678781,-146.244801,-88.571842,-30.755692
75075.075075,-56.218388,-101.523573,-78.706545,-148.221082,-89.768759,-31.171309
76076.076076,-56.901755,-102.831919,-79.733721,-150.197363,-90.965676,-31.586927
77077.077077,-57.583511,-104.139075,-80.760308,-152.173644,-92.162593,-32.002544
78078.078078,-58.263661,-105.445043,-81.786307,-154.149925,-93.359509,-32.418162
79079.079079,-58.942210,-106.749822,-82.811717,-156.126207,-94.556426,-32.833779
80080.080080,-59.619163,-108.053414,-83.836539,-158.102488,-95.753343,-33.249397
81081.081081,-60.294525,-109.355818,-84.860773,-160.078769,-96.950260,-33.665014
82082.082082,-60.968301,-110.657036,-85.884418,-162.055050,-98.147177,-34.080632
83083.083083,-61.640496,-111.957066,-86.907474,-164.031331,-99.344093,-34.496249
84084.084084,-62.311113,-113.255910,-87.929942,-166.007612,-100.541010,-34.911866
85085.085085,-62.980159,-114.553568,-88.951822,-167.983893,-101.737927,-35.327484
86086.086086,-63.647638,-115.850040,-89.973112,-169.960174,-102.934844,-35.743101
87087.087087,-64.313554,-117.145327,-90.993814,-171.936455,-104.131761,-36.158719
88088.088088,-64.977913,-118.439429,-92.013928,-173.912736,-105.328677,-36.574336
89089.089089,-65.640719,-119.732346,-93.033452,-175.889018,-106.525594,-36.989954
90090.090090,-66.301978,-121.024080,-94.052388,-177.865299,-107.722511,-37.405571
91091.091091,-66.961693,-122.314629,-95.070735,-179.841580,-108.919428,-37.821189
92092.092092,-67.619869,-123.603996,-96.088493,-181.817861,-110.116345,-38.236806
93093.093093,-68.276512,-124.892180,-97.105662,-183.794142,-111.313261,-38.652424
94094.094094,-68.931625,-126.179181,-98.122242,-185.770423,-112.510178,-39.068041
95095.095095,-69.585214,-127.465001,-99.138234,-187.746704,-113.707095,-39.483658
96096.096096,-70.237284,-128.749639,-100.153637,-189.722985,-114.904012,-39.899276
97097.097097,-70.887838,-130.033097,-101.168450,-191.699266,-116.100928,-40.314893
98098.098098,-71.536881,-131.315373,-102.182675,-193.675547,-117.297845,-40.730511
99099.099099,-72.184419,-132.596470,-103.196311,-195.651828,-118.494762,-41.146128
100100.100100,-72.830455,-133.876388,-104.209359,-197.628110,-119.691679,-41.561746
101101.101101,-73.474995,-135.155126,-105.221817,-199.604391,-120.888596,-41.977363
102102.102102,-74.118043,-136.432686,-106.233687,-201.580672,-122.085512,-42.392981
103103.103103,-74.759603,-137.709067,-107.244967,-203.556953,-123.282429,-42.808598
104104.104104,-75.399680,-138.984272,-108.255659,-205.533234,-124.479346,-43.224216
105105.105105,-76.038279,-140.258299,-109.265762,-207.509515,-125.676263,-43.639833
106106.106106,-76.675404,-141.531150,-110.275276,-209.485796,-126.873180,-44.055450
107107.107107,-77.311059,-142.802825,-111.284202,-211.462077,-128.070096,-44.471068
108108.108108,-77.945250,-144.073324,-112.292538,-213.438358,-129.267013,-44.886685
109109.109109,-78.577980,-145.342649,-113.300286,-215.414639,-130.463930,-45.302303
110110.110110,-79.209254,-146.610799,-114.307445,-217.390921,-131.660847,-45.717920
111111.111111,-79.839077,-147.877776,-115.314016,-219.367202,-132.857764,-46.133538
112112.112112,-80.467452,-149.143580,-116.319997,-221.343483,-134.054680,-46.549155
113113.113113,-81.094386,-150.408211,-117.325390,-223.319764,-135.251597,-46.964773
114114.114114,-81.719881,-151.671670,-118.330195,-225.296045,-136.448514,-47.380390
115115.115115,-82.343942,-152.933957,-119.334411,-227.272326,-137.645431,-47.796008
116116.116116,-82.966574,-154.195074,-120.338038,-229.248607,-138.842347,-48.211625
117117.117117,-83.587780,-155.455020,-121.341077,-231.224888,-140.039264,-48.627243
118118.118118,-84.207567,-156.713797,-122.343528,-233.201169,-141.236181,-49.042860
119119.119119,-84.825937,-157.971405,-123.345390,-235.177450,-142.433098,-49.458477
120120.120120,-85.442895,-159.227844,-124.346663,-237.153732,-143.630015,-49.874095
121121.121121,-86.058445,-160.483115,-125.347349,-239.130013,-144.826931,-50.289712
122122.122122,-86.672592,-161.737220,-126.347446,-241.106294,-146.023848,-50.705330
123123.123123,-87.285340,-162.990157,-127.346955,-243.082575,-147.220765,-51.120947
124124.124124,-87.896694,-164.241929,-128.345875,-245.058856,-148.417682,-51.536565
125125.125125,-88.506657,-165.492535,-129.344208,-247.035137,-149.614599,-51.952182
126126.126126,-89.115233,-166.741977,-130.341952,-249.011418,-150.811515,-52.367800
127127.127127,-89.722428,-167.990255,-131.339109,-250.987699,-152.008432,-52.783417
128128.128128,-90.328245,-169.237370,-132.335678,-252.963980,-153.205349,-53.199035
129129.129129,-90.932689,-170.483321,-133.331659,-254.940261,-154.402266,-53.614652
130130.130130,-91.535763,-171.728111,-134.327052,-256.916542,-155.599182,-54.030269
131131.131131,-92.137472,-172.971739,-135.321857,-258.892824,-156.796099,-54.445887
132132.132132,-92.737820,-174.214207,-136.316075,-260.869105,-157.993016,-54.861504
133133.133133,-93.336812,-175.455515,-137.309705,-262.845386,-159.189933,-55.277122
134134.134134,-93.934450,-176.695663,-138.302747,-264.821667,-160.386850,-55.692739
135135.135135,-94.530741,-177.934653,-139.295202,-266.797948,-161.583766,-56.108357
136136.136136,-95.125686,-179.172485,-140.287070,-268.774229,-162.780683,-56.523974
137137.137137,-95.719292,-180.409159,-141.278351,-270.750510,-163.977600,-56.939592
138138.138138,-96.311561,-181.644677,-142.269044,-272.726791,-165.174517,-57.355209
139139.139139,-96.902499,-182.879040,-143.259150,-274.703072,-166.371434,-57.770827
140140.140140,-97.492108,-184.112247,-144.248670,-276.679353,-167.568350,-58.186444
141141.141141,-98.080393,-185.344299,-145.237602,-278.655635,-168.765267,-58.602062
142142.142142,-98.667359,-186.575199,-146.225948,-280.631916,-169.962184,-59.017679
143143.143143,-99.253008,-187.804945,-147.213706,-282.608197,-171.159101,-59.433296
144144.144144,-99.837346,-189.033539,-148.200878,-284.584478,-172.356018,-59.848914
145145.145145,-100.420375,-190.260981,-149.187464,-286.560759,-173.552934,-60.264531
146146.146146,-101.002101,-191.487273,-150.173463,-288.537040,-174.749851,-60.680149
147147.147147,-101.582527,-192.712414,-151.158876,-290.513321,-175.946768,-61.095766
148148.148148,-102.161657,-193.936407,-152.143702,-292.489602,-177.143685,-61.511384
149149.149149,-102.739495,-195.159251,-153.127943,-294.465883,-178.340601,-61.927001
150150.150150,-103.316045,-196.380947,-154.111597,-296.442164,-179.537518,-62.342619
151151.151151,-103.891310,-197.601496,-155.094665,-298.418445,-180.734435,-62.758236
152152.152152,-104.465296,-198.820900,-156.077148,-300.394727,-181.931352,-63.173854
153153.153153,-105.038005,-200.039157,-157.059045,-302.371008,-183.128269,-63.589471
154154.154154,-105.609441,-201.256270,-158.040356,-304.347289,-184.325185,-64.005088
155155.155155,-106.179609,-202.472239,-159.021081,-306.323570,-185.522102,-64.420706
156156.156156,-106.748512,-203.687065,-160.001222,-308.299851,-186.719019,-64.836323
157157.157157,-107.316154,-204.900749,-160.980777,-310.276132,-187.915936,-65.251941
158158.158158,-107.882540,-206.113291,-161.959746,-312.252413,-189.112853,-65.667558
159159.159159,-108.447672,-207.324693,-162.938131,-314.228694,-190.309769,-66.083176
160160.160160,-109.011554,-208.534954,-163.915931,-316.204975,-191.506686,-66.498793
161161.161161,-109.574191,-209.744076,-164.893146,-318.181256,-192.703603,-66.914411
162162.162162,-110.135586,-210.952060,-165.869777,-320.157538,-193.900520,-67.330028
163163.163163,-110.695743,-212.158907,-166.845822,-322.133819,-195.097437,-67.745646
164164.164164,-111.254665,-213.364617,-167.821284,-324.110100,-196.294353,-68.161263
165165.165165,-111.812357,-214.569191,-168.796161,-326.086381,-197.491270,-68.576880
166166.166166,-112.368822,-215.772629,-169.770454,-328.062662,-198.688187,-68.992498
167167.167167,-112.924064,-216.974934,-170.744163,-330.038943,-199.885104,-69.408115
168168.168168,-113.478086,-218.176105,-171.717288,-332.015224,-201.082020,-69.823733
169169.169169,-114.030893,-219.376143,-172.689830,-333.991505,-202.278937,-70.239350
170170.170170,-114.582488,-220.575050,-173.661787,-335.967786,-203.475854,-70.654968
171171.171171,-115.132874,-221.772826,-174.633162,-337.944067,-204.672771,-71.070585
172172.172172,-115.682055,-222.969472,-175.603953,-339.920349,-205.869688,-71.486203
173173.173173,-116.230035,-224.164988,-176.574160,-341.896630,-207.066604,-71.901820
174174.174174,-116.776818,-225.359376,-177.543785,-343.872911,-208.263521,-72.317438
175175.175175,-117.322407,-226.552636,-178.512827,-345.849192,-209.460438,-72.733055
176176.176176,-117.866805,-227.744770,-179.481286,-347.825473,-210.657355,-73.148673
177177.177177,-118.410017,-228.935778,-180.449163,-349.801754,-211.854272,-73.564290
178178.178178,-118.952046,-230.125661,-181.416457,-351.778035,-213.051188,-73.979907
179179.179179,-119.492895,-231.314420,-182.383168,-353.754316,-214.248105,-74.395525
180180.180180,-120.032568,-232.502055,-183.349298,-355.730597,-215.445022,-74.811142
181181.181181,-120.571069,-233.688568,-184.314846,-357.706878,-216.641939,-75.226760
182182.182182,-121.108401,-234.873960,-185.279811,-359.683159,-217.838855,-75.642377
183183.183183,-121.644567,-236.058231,-186.244195,-361.659441,-219.035772,-76.057995
184184.184184,-122.179572,-237.241382,-187.207998,-363.635722,-220.232689,-76.473612
185185.185185,-122.713418,-238.423414,-188.171219,-365.612003,-221.429606,-76.889230
186186.186186,-123.246109,-239.604328,-189.133859,-367.588284,-222.626523,-77.304847
187187.187187,-123.777649,-240.784125,-190.095918,-369.564565,-223.823439,-77.720465
188188.188188,-124.308040,-241.962805,-191.057396,-371.540846,-225.020356,-78.136082
189189.189189,-124.837288,-243.140371,-192.018293,-373.517127,-226.217273,-78.551699
190190.190190,-125.365394,-244.316822,-192.978610,-375.493408,-227.414190,-78.967317
191191.191191,-125.892362,-245.492159,-193.938347,-377.469689,-228.611107,-79.382934
192192.192192,-126.418196,-246.666383,-194.897503,-379.445970,-229.808023,-79.798552
193193.193193,-126.942899,-247.839496,-195.856079,-381.422252,-231.004940,-80.214169
194194.194194,-127.466475,-249.011498,-196.814075,-383.398533,-232.201857,-80.629787
195195.195195,-127.988927,-250.182390,-197.771492,-385.374814,-233.398774,-81.045404
196196.196196,-128.510258,-251.352173,-198.728329,-387.351095,-234.595691,-81.461022
197197.197197,-129.030471,-252.520847,-199.684587,-389.327376,-235.792607,-81.876639
198198.198198,-129.549571,-253.688415,-200.640266,-391.303657,-236.989524,-82.292257
199199.199199,-130.067559,-254.854876,-201.595365,-393.279938,-238.186441,-82.707874
200200.200200,-130.584440,-256.020232,-202.549886,-395.256219,-239.383358,-83.123491
201201.201201,-131.100218,-257.184483,-203.503828,-397.232500,-240.580274,-83.539109
202202.202202,-131.614894,-258.347630,-204.457192,-399.208781,-241.777191,-83.954726
203203.203203,-132.128473,-259.509675,-205.409978,-401.185062,-242.974108,-84.370344
204204.204204,-132.640957,-260.670618,-206.362185,-403.161344,-244.171025,-84.785961
205205.205205,-133.152351,-261.830461,-207.313815,-405.137625,-245.367942,-85.201579
206206.206206,-133.662656,-262.989203,-208.264867,-407.113906,-246.564858,-85.617196
207207.207207,-134.171878,-264.146847,-209.215341,-409.090187,-247.761775,-86.032814
208208.208208,-134.680017,-265.303392,-210.165239,-411.066468,-248.958692,-86.448431
209209.209209,-135.187079,-266.458841,-211.114559,-413.042749,-250.155609,-86.864049
210210.210210,-135.693066,-267.613193,-212.063302,-415.019030,-251.352526,-87.279666
211211.211211,-136.197982,-268.766451,-213.011468,-416.995311,-252.549442,-87.695284
212212.212212,-136.701828,-269.918613,-213.959058,-418.971592,-253.746359,-88.110901
213213.213213,-137.204610,-271.069683,-214.906071,-420.947873,-254.943276,-88.526518
214214.214214,-137.706329,-272.219660,-215.852509,-422.924155,-256.140193,-88.942136
215215.215215,-138.206989,-273.368546,-216.798370,-424.900436,-257.337110,-89.357753
216216.216216,-138.706593,-274.516342,-217.743656,-426.876717,-258.534026,-89.773371
217217.217217,-139.205145,-275.663048,-218.688366,-428.852998,-259.730943,-90.188988
218218.218218,-139.702647,-276.808665,-219.632501,-430.829279,-260.927860,-90.604606
219219.219219,-140.199102,-277.953195,-220.576060,-432.805560,-262.124777,-91.020223
220220.220220,-140.694514,-279.096638,-221.519045,-434.781841,-263.321693,-91.435841
221221.221221,-141.188885,-280.238996,-222.461455,-436.758122,-264.518610,-91.851458
222222.222222,-141.682219,-281.380269,-223.403291,-438.734403,-265.715527,-92.267076
223223.223223,-142.174519,-282.520458,-224.344552,-440.710684,-266.912444,-92.682693
224224.224224,-142.665788,-283.659564,-225.285239,-442.686965,-268.109361,-93.098310
225225.225225,-143.156029,-284.797589,-226.225352,-444.663247,-269.306277,-93.513928
226226.226226,-143.645244,-285.934532,-227.164892,-446.639528,-270.503194,-93.929545
227227.227227,-144.133437,-287.070396,-228.103858,-448.615809,-271.700111,-94.345163
228228.228228,-144.620612,-288.205181,-229.042251,-450.592090,-272.897028,-94.760780
229229.229229,-145.106770,-289.338888,-229.980070,-452.568371,-274.093945,-95.176398
230230.230230,-145.591915,-290.471518,-230.917317,-454.544652,-275.290861,-95.592015
231231.231231,-146.076050,-291.603072,-231.853992,-456.520933,-276.487778,-96.007633
232232.232232,-146.559177,-292.733551,-232.790094,-458.497214,-277.684695,-96.423250
233233.233233,-147.041301,-293.862956,-233.725624,-460.473495,-278.881612,-96.838868
234234.234234,-147.522423,-294.991288,-234.660582,-462.449776,-280.078528,-97.254485
235235.235235,-148.002546,-296.118548,-235.594968,-464.426058,-281.275445,-97.670103
236236.236236,-148.481675,-297.244737,-236.528782,-466.402339,-282.472362,-98.085720
237237.237237,-148.959811,-298.369856,-237.462026,-468.378620,-283.669279,-98.501337
238238.238238,-149.436957,-299.493906,-238.394698,-470.354901,-284.866196,-98.916955
239239.239239,-149.913116,-300.616888,-239.326800,-472.331182,-286.063112,-99.332572
240240.240240,-150.388292,-301.738802,-240.258331,-474.307463,-287.260029,-99.748190
241241.241241,-150.862487,-302.859650,-241.189291,-476.283744,-288.456946,-100.163807
242242.242242,-151.335704,-303.979434,-242.119681,-478.260025,-289.653863,-100.579425
243243.243243,-151.807945,-305.098153,-243.049502,-480.236306,-290.850780,-100.995042
244244.244244,-152.279214,-306.215809,-243.978753,-482.212587,-292.047696,-101.410660
245245.245245,-152.749513,-307.332403,-244.907434,-484.188869,-293.244613,-101.826277
246246.246246,-153.218846,-308.447936,-245.835546,-486.165150,-294.441530,-102.241895
247247.247247,-153.687215,-309.562408,-246.763089,-488.141431,-295.638447,-102.657512
248248.248248,-154.154622,-310.675822,-247.690064,-490.117712,-296.835364,-103.073129
249249.249249,-154.621072,-311.788177,-248.616470,-492.093993,-298.032280,-103.488747
250250.250250,-155.086565,-312.899475,-249.542307,-494.070274,-299.229197,-103.904364
251251.251251,-155.551106,-314.009717,-250.467577,-496.046555,-300.426114,-104.319982
252252.252252,-156.014697,-315.118904,-251.392278,-498.022836,-301.623031,-104.735599
253253.253253,-156.477341,-316.227037,-252.316412,-499.999117,-302.819947,-105.151217
254254.254254,-156.939040,-317.334116,-253.239979,-501.975398,-304.016864,-105.566834
255255.255255,-157.399797,-318.440144,-254.162979,-503.951679,-305.213781,-105.982452
256256.256256,-157.859616,-319.545120,-255.085412,-505.927961,-306.410698,-106.398069
257257.257257,-158.318498,-320.649047,-256.007278,-507.904242,-307.607615,-106.813687
258258.258258,-158.776446,-321.751924,-256.928578,-509.880523,-308.804531,-107.229304
259259.259259,-159.233463,-322.853753,-257.849312,-511.856804,-310.001448,-107.644921
260260.260260,-159.689553,-323.954535,-258.769480,-513.833085,-311.198365,-108.060539
261261.261261,-160.144716,-325.054271,-259.689082,-515.809366,-312.395282,-108.476156
262262.262262,-160.598957,-326.152962,-260.608119,-517.785647,-313.592199,-108.891774
263263.263263,-161.052277,-327.250609,-261.526591,-519.761928,-314.789115,-109.307391
264264.264264,-161.504680,-328.347213,-262.444498,-521.738209,-315.986032,-109.723009
265265.265265,-161.956168,-329.442775,-263.361840,-523.714490,-317.182949,-110.138626
266266.266266,-162.406744,-330.537296,-264.278618,-525.690772,-318.379866,-110.554244
267267.267267,-162.856409,-331.630777,-265.194831,-527.667053,-319.576782,-110.969861
268268.268268,-163.305168,-332.723219,-266.110481,-529.643334,-320.773699,-111.385479
269269.269269,-163.753022,-333.814623,-267.025567,-531.619615,-321.970616,-111.801096
270270.270270,-164.199975,-334.904991,-267.940090,-533.595896,-323.167533,-112.216714
271271.271271,-164.646028,-335.994322,-268.854050,-535.572177,-324.364450,-112.632331
272272.272272,-165.091184,-337.082619,-269.767447,-537.548458,-325.561366,-113.047948
273273.273273,-165.535447,-338.169882,-270.680281,-539.524739,-326.758283,-113.463566
274274.274274,-165.978817,-339.256112,-271.592553,-541.501020,-327.955200,-113.879183
275275.275275,-166.421299,-340.341310,-272.504263,-543.477301,-329.152117,-114.294801
276276.276276,-166.862894,-341.425477,-273.415411,-545.453582,-330.349034,-114.710418
277277.277277,-167.303605,-342.508615,-274.325997,-547.429864,-331.545950,-115.126036
278278.278278,-167.743434,-343.590724,-275.236022,-549.406145,-332.742867,-115.541653
279279.279279,-168.182385,-344.671806,-276.145486,-551.382426,-333.939784,-115.957271
280280.280280,-168.620459,-345.751860,-277.054389,-553.358707,-335.136701,-116.372888
281281.281281,-169.057659,-346.830889,-277.962732,-555.334988,-336.333618,-116.788506
282282.282282,-169.493988,-347.908894,-278.870514,-557.311269,-337.530534,-117.204123
283283.283283,-169.929448,-348.985875,-279.777737,-559.287550,-338.727451,-117.619740
284284.284284,-170.364041,-350.061834,-280.684399,-561.263831,-339.924368,-118.035358
285285.285285,-170.797771,-351.136771,-281.590502,-563.240112,-341.121285,-118.450975
286286.286286,-171.230638,-352.210687,-282.496046,-565.216393,-342.318201,-118.866593
287287.287287,-171.662647,-353.283584,-283.401031,-567.192675,-343.515118,-119.282210
288288.288288,-172.093799,-354.355463,-284.305458,-569.168956,-344.712035,-119.697828
289289.289289,-172.524096,-355.426324,-285.209326,-571.145237,-345.908952,-120.113445
290290.290290,-172.953542,-356.496169,-286.112635,-573.121518,-347.105869,-120.529063
291291.291291,-173.382138,-357.564999,-287.015387,-575.097799,-348.302785,-120.944680
292292.292292,-173.809887,-358.632815,-287.917581,-577.074080,-349.499702,-121.360298
293293.293293,-174.236792,-359.699617,-288.819218,-579.050361,-350.696619,-121.775915
294294.294294,-174.662854,-360.765407,-289.720298,-581.026642,-351.893536,-122.191533
295295.295295,-175.088076,-361.830186,-290.620821,-583.002923,-353.090453,-122.607150
296296.296296,-175.512461,-362.893955,-291.520788,-584.979204,-354.287369,-123.022767
297297.297297,-175.936011,-363.956715,-292.420198,-586.955485,-355.484286,-123.438385
298298.298298,-176.358727,-365.018466,-293.319053,-588.931767,-356.681203,-123.854002
299299.299299,-176.780614,-366.079211,-294.217351,-590.908048,-357.878120,-124.269620
300300.300300,-177.201672,-367.138950,-295.115095,-592.884329,-359.075037,-124.685237
301301.301301,-177.621904,-368.197683,-296.012283,-594.860610,-360.271953,-125.100855
302302.302302,-178.041313,-369.255413,-296.908916,-596.836891,-361.468870,-125.516472
303303.303303,-178.459901,-370.312140,-297.804995,-598.813172,-362.665787,-125.932090
304304.304304,-178.877670,-371.367866,-298.700519,-600.789453,-363.862704,-126.347707
305305.305305,-179.294622,-372.422590,-299.595489,-602.765734,-365.059620,-126.763325
306306.306306,-179.710760,-373.476315,-300.489906,-604.742015,-366.256537,-127.178942
307307.307307,-180.126086,-374.529041,-301.383769,-606.718296,-367.453454,-127.594559
308308.308308,-180.540603,-375.580769,-302.277079,-608.694578,-368.650371,-128.010177
309309.309309,-180.954311,-376.631501,-303.169836,-610.670859,-369.847288,-128.425794
310310.310310,-181.367215,-377.681237,-304.062040,-612.647140,-371.044204,-128.841412
311311.311311,-181.779316,-378.729978,-304.953692,-614.623421,-372.241121,-129.257029
312312.312312,-182.190615,-379.777726,-305.844792,-616.599702,-373.438038,-129.672647
313313.313313,-182.601117,-380.824482,-306.735340,-618.575983,-374.634955,-130.088264
314314.314314,-183.010822,-381.870246,-307.625337,-620.552264,-375.831872,-130.503882
315315.315315,-183.419733,-382.915020,-308.514783,-622.528545,-377.028788,-130.919499
316316.316316,-183.827852,-383.958804,-309.403677,-624.504826,-378.225705,-131.335117
317317.317317,-184.235182,-385.001600,-310.292021,-626.481107,-379.422622,-131.750734
318318.318318,-184.641724,-386.043409,-311.179815,-628.457389,-380.619539,-132.166351
319319.319319,-185.047481,-387.084232,-312.067058,-630.433670,-381.816455,-132.581969
320320.320320,-185.452455,-388.124069,-312.953752,-632.409951,-383.013372,-132.997586
321321.321321,-185.856648,-389.162923,-313.839896,-634.386232,-384.210289,-133.413204
322322.322322,-186.260062,-390.200793,-314.725491,-636.362513,-385.407206,-133.828821
323323.323323,-186.662699,-391.237681,-315.610537,-638.338794,-386.604123,-134.244439
324324.324324,-187.064562,-392.273588,-316.495035,-640.315075,-387.801039,-134.660056
325325.325325,-187.465653,-393.308516,-317.378984,-642.291356,-388.997956,-135.075674
326326.326326,-187.865974,-394.342464,-318.262385,-644.267637,-390.194873,-135.491291
327327.327327,-188.265526,-395.375434,-319.145239,-646.243918,-391.391790,-135.906909
328328.328328,-188.664313,-396.407428,-320.027545,-648.220199,-392.588707,-136.322526
329329.329329,-189.062336,-397.438445,-320.909303,-650.196481,-393.785623,-136.738144
330330.330330,-189.459597,-398.468488,-321.790515,-652.172762,-394.982540,-137.153761
331331.331331,-189.856099,-399.497558,-322.671181,-654.149043,-396.179457,-137.569378
332332.332332,-190.251843,-400.525654,-323.551300,-656.125324,-397.376374,-137.984996
333333.333333,-190.646832,-401.552779,-324.430873,-658.101605,-398.573291,-138.400613
334334.334334,-191.041067,-402.578933,-325.309900,-660.077886,-399.770207,-138.816231
335335.335335,-191.434551,-403.604118,-326.188382,-662.054167,-400.967124,-139.231848
336336.336336,-191.827286,-404.628334,-327.066319,-664.030448,-402.164041,-139.647466
337337.337337,-192.219273,-405.651583,-327.943711,-666.006729,-403.360958,-140.063083
338338.338338,-192.610516,-406.673866,-328.820559,-667.983010,-404.557874,-140.478701
339339.339339,-193.001015,-407.695182,-329.696862,-669.959292,-405.754791,-140.894318
340340.340340,-193.390774,-408.715535,-330.572622,-671.935573,-406.951708,-141.309936
341341.341341,-193.779793,-409.734924,-331.447837,-673.911854,-408.148625,-141.725553
342342.342342,-194.168075,-410.753351,-332.322510,-675.888135,-409.345542,-142.141170
343343.343343,-194.555623,-411.770817,-333.196640,-677.864416,-410.542458,-142.556788
344344.344344,-194.942437,-412.787323,-334.070226,-679.840697,-411.739375,-142.972405
345345.345345,-195.328521,-413.802869,-334.943271,-681.816978,-412.936292,-143.388023
346346.346346,-195.713875,-414.817457,-335.815773,-683.793259,-414.133209,-143.803640
347347.347347,-196.098503,-415.831089,-336.687734,-685.769540,-415.330126,-144.219258
348348.348348,-196.482405,-416.843764,-337.559153,-687.745821,-416.527042,-144.634875
349349.349349,-196.865584,-417.855484,-338.430030,-689.722102,-417.723959,-145.050493
350350.350350,-197.248043,-418.866250,-339.300367,-691.698384,-418.920876,-145.466110
351351.351351,-197.629782,-419.876063,-340.170164,-693.674665,-420.117793,-145.881728
352352.352352,-198.010804,-420.884925,-341.039420,-695.650946,-421.314710,-146.297345
353353.353353,-198.391111,-421.892835,-341.908136,-697.627227,-422.511626,-146.712962
354354.354354,-198.770704,-422.899796,-342.776312,-699.603508,-423.708543,-147.128580
355355.355355,-199.149586,-423.905808,-343.643949,-701.579789,-424.905460,-147.544197
356356.356356,-199.527759,-424.910872,-344.511047,-703.556070,-426.102377,-147.959815
357357.357357,-199.905224,-425.914990,-345.377606,-705.532351,-427.299293,-148.375432
358358.358358,-200.281984,-426.918162,-346.243626,-707.508632,-428.496210,-148.791050
359359.359359,-200.658040,-427.920389,-347.109109,-709.484913,-429.693127,-149.206667
360360.360360,-201.033394,-428.921673,-347.974053,-711.461195,-430.890044,-149.622285
361361.361361,-201.408048,-429.922014,-348.838461,-713.437476,-432.086961,-150.037902
362362.362362,-201.782004,-430.921414,-349.702330,-715.413757,-433.283877,-150.453520
363363.363363,-202.155264,-431.919873,-350.565663,-717.390038,-434.480794,-150.869137
364364.364364,-202.527830,-432.917393,-351.428460,-719.366319,-435.677711,-151.284755
365365.365365,-202.899704,-433.913974,-352.290720,-721.342600,-436.874628,-151.700372
366366.366366,-203.270886,-434.909618,-353.152444,-723.318881,-438.071545,-152.115989
367367.367367,-203.641381,-435.904326,-354.013632,-725.295162,-439.268461,-152.531607
368368.368368,-204.011188,-436.898098,-354.874285,-727.271443,-440.465378,-152.947224
369369.369369,-204.380310,-437.890936,-355.734403,-729.247724,-441.662295,-153.362842
370370.370370,-204.748750,-438.882841,-356.593986,-731.224006,-442.859212,-153.778459
371371.371371,-205.116507,-439.873813,-357.453034,-733.200287,-444.056128,-154.194077
372372.372372,-205.483586,-440.863855,-358.311549,-735.176568,-445.253045,-154.609694
373373.373373,-205.849986,-441.852966,-359.169529,-737.152849,-446.449962,-155.025312
374374.374374,-206.215711,-442.841148,-360.026977,-739.129130,-447.646879,-155.440929
375375.375375,-206.580762,-443.828402,-360.883891,-741.105411,-448.843796,-155.856547
376376.376376,-206.945141,-444.814729,-361.740272,-743.081692,-450.040712,-156.272164
377377.377377,-207.308849,-445.800130,-362.596120,-745.057973,-451.237629,-156.687781
378378.378378,-207.671888,-446.784606,-363.451436,-747.034254,-452.434546,-157.103399
379379.379379,-208.034260,-447.768159,-364.306221,-749.010535,-453.631463,-157.519016
380380.380380,-208.395968,-448.750788,-365.160473,-750.986816,-454.828380,-157.934634
381381.381381,-208.757011,-449.732495,-366.014195,-752.963098,-456.025296,-158.350251
382382.382382,-209.117394,-450.713281,-366.867385,-754.939379,-457.222213,-158.765869
383383.383383,-209.477116,-451.693148,-367.720045,-756.915660,-458.419130,-159.181486
384384.384384,-209.836181,-452.672095,-368.572174,-758.891941,-459.616047,-159.597104
385385.385385,-210.194589,-453.650125,-369.423773,-760.868222,-460.812964,-160.012721
386386.386386,-210.552342,-454.627238,-370.274843,-762.844503,-462.009880,-160.428339
387387.387387,-210.909443,-455.603436,-371.125383,-764.820784,-463.206797,-160.843956
388388.388388,-211.265892,-456.578718,-371.975394,-766.797065,-464.403714,-161.259574
389389.389389,-211.621692,-457.553087,-372.824876,-768.773346,-465.600631,-161.675191
390390.390390,-211.976844,-458.526544,-373.673830,-770.749627,-466.797547,-162.090808
391391.391391,-212.331350,-459.499088,-374.522255,-772.725909,-467.994464,-162.506426
392392.392392,-212.685212,-460.470722,-375.370153,-774.702190,-469.191381,-162.922043
393393.393393,-213.038432,-461.441447,-376.217523,-776.678471,-470.388298,-163.337661
394394.394394,-213.391010,-462.411263,-377.064366,-778.654752,-471.585215,-163.753278
395395.395395,-213.742949,-463.380171,-377.910682,-780.631033,-472.782131,-164.168896
396396.396396,-214.094251,-464.348173,-378.756472,-782.607314,-473.979048,-164.584513
397397.397397,-214.444917,-465.315269,-379.601735,-784.583595,-475.175965,-165.000131
398398.398398,-214.794949,-466.281460,-380.446473,-786.559876,-476.372882,-165.415748
399399.399399,-215.144348,-467.246749,-381.290685,-788.536157,-477.569799,-165.831366
400400.400400,-215.493116,-468.211134,-382.134371,-790.512438,-478.766715,-166.246983
401401.401401,-215.841255,-469.174619,-382.977533,-792.488719,-479.963632,-166.662600
402402.402402,-216.188766,-470.137203,-383.820170,-794.214610,-481.160549,-167.078218
403403.403403,-216.535652,-471.098887,-384.662282,-795.545640,-482.357466,-167.493835
404404.404404,-216.881913,-472.059673,-385.503871,-796.874398,-483.554383,-167.909453
405405.405405,-217.227552,-473.019562,-386.344936,-798.200888,-484.751299,-168.325070
406406.406406,-217.572570,-473.978554,-387.185478,-799.525116,-485.948216,-168.740688
407407.407407,-217.916968,-474.936651,-388.025496,-800.847088,-487.145133,-169.156305
408408.408408,-218.260748,-475.893854,-388.864992,-802.166809,-488.342050,-169.571923
409409.409409,-218.603913,-476.850164,-389.703966,-803.484283,-489.538966,-169.987540
410410.410410,-218.946462,-477.805581,-390.542417,-804.799517,-490.735883,-170.403158
411411.411411,-219.288399,-478.760106,-391.380347,-806.112516,-491.932800,-170.818775
412412.412412,-219.629724,-479.713742,-392.217755,-807.423285,-493.129717,-171.234392
413413.413413,-219.970440,-480.666488,-393.054642,-808.731829,-494.326634,-171.650010
414414.414414,-220.310547,-481.618346,-393.891009,-810.038154,-495.523550,-172.065627
415415.415415,-220.650048,-482.569317,-394.726855,-811.342265,-496.720467,-172.481245
416416.416416,-220.988944,-483.519401,-395.562181,-812.644167,-497.917384,-172.896862
417417.417417,-221.327236,-484.468600,-396.396987,-813.943865,-499.114301,-173.312480
418418.418418,-221.664926,-485.416915,-397.231273,-815.241365,-500.311218,-173.728097
419419.419419,-222.002016,-486.364347,-398.065041,-816.536672,-501.508134,-174.143715
420420.420420,-222.338507,-487.310897,-398.898290,-817.829790,-502.705051,-174.559332
421421.421421,-222.674401,-488.256565,-399.731020,-819.120726,-503.901968,-174.974950
422422.422422,-223.009699,-489.201353,-400.563232,-820.409484,-505.098885,-175.390567
423423.423423,-223.344403,-490.145262,-401.394926,-821.696069,-506.295801,-175.806185
424424.424424,-223.678514,-491.088293,-402.226103,-822.980487,-507.492718,-176.221802
425425.425425,-224.012034,-492.030446,-403.056762,-824.262742,-508.689635,-176.637419
426426.426426,-224.344965,-492.971724,-403.886905,-825.542841,-509.886552,-177.053037
427427.427427,-224.677307,-493.912126,-404.716531,-826.820786,-511.083469,-177.468654
428428.428428,-225.009063,-494.851654,-405.545641,-828.096585,-512.280385,-177.884272
429429.429429,-225.340234,-495.790309,-406.374235,-829.370242,-513.477302,-178.299889
430430.430430,-225.670821,-496.728091,-407.202313,-830.641762,-514.674219,-178.715507
431431.431431,-226.000827,-497.665003,-408.029877,-831.911150,-515.871136,-179.131124
432432.432432,-226.330251,-498.601044,-408.856925,-833.178410,-517.068053,-179.546742
433433.433433,-226.659097,-499.536216,-409.683459,-834.443549,-518.264969,-179.962359
434434.434434,-226.987365,-500.470520,-410.509478,-835.706571,-519.461886,-180.377977
435435.435435,-227.315057,-501.403957,-411.334984,-836.967481,-520.658803,-180.793594
436436.436436,-227.642174,-502.336527,-412.159976,-838.226283,-521.855720,-181.209211
437437.437437,-227.968718,-503.268232,-412.984455,-839.482984,-523.052637,-181.624829
438438.438438,-228.294690,-504.199073,-413.808421,-840.737587,-524.249553,-182.040446
439439.439439,-228.620092,-505.129051,-414.631874,-841.990098,-525.446470,-182.456064
440440.440440,-228.944926,-506.058167,-415.454815,-843.240522,-526.643387,-182.871681
441441.441441,-229.269192,-506.986421,-416.277244,-844.488863,-527.840304,-183.287299
442442.442442,-229.592892,-507.913815,-417.099162,-845.735126,-529.037220,-183.702916
443443.443443,-229.916027,-508.840350,-417.920568,-846.979317,-530.234137,-184.118534
444444.444444,-230.238600,-509.766026,-418.741463,-848.221440,-531.431054,-184.534151
445445.445445,-230.560610,-510.690845,-419.561848,-849.461500,-532.627971,-184.949769
446446.446446,-230.882061,-511.614808,-420.381722,-850.699501,-533.824888,-185.365386
447447.447447,-231.202953,-512.537916,-421.201086,-851.935449,-535.021804,-185.781003
448448.448448,-231.523288,-513.460169,-422.019941,-853.169349,-536.218721,-186.196621
449449.449449,-231.843066,-514.381569,-422.838287,-854.401204,-537.415638,-186.612238
450450.450450,-232.162290,-515.302117,-423.656123,-855.631021,-538.612555,-187.027856
451451.451451,-232.480962,-516.221813,-424.473451,-856.858803,-539.809472,-187.443473
452452.452452,-232.799081,-517.140659,-425.290271,-858.084555,-541.006388,-187.859091
453453.453453,-233.116650,-518.058655,-426.106582,-859.308283,-542.203305,-188.274708
454454.454454,-233.433670,-518.975803,-426.922386,-860.529990,-543.400222,-188.690326
455455.455455,-233.750142,-519.892104,-427.737683,-861.749682,-544.597139,-189.105943
456456.456456,-234.066069,-520.807558,-428.552472,-862.967364,-545.794055,-189.521561
457457.457457,-234.381450,-521.722167,-429.366755,-864.183039,-546.990972,-189.937178
458458.458458,-234.696288,-522.635931,-430.180532,-865.396712,-548.187889,-190.352796
459459.459459,-235.010584,-523.548851,-430.993803,-866.608389,-549.384806,-190.768413
460460.460460,-235.324340,-524.460929,-431.806568,-867.818074,-550.581723,-191.184030
461461.461461,-235.637556,-525.372166,-432.618828,-869.025771,-551.778639,-191.599648
462462.462462,-235.950234,-526.282562,-433.430583,-870.231486,-552.975556,-192.015265
463463.463463,-236.262375,-527.192118,-434.241833,-871.435222,-554.172473,-192.430883
464464.464464,-236.573981,-528.100836,-435.052578,-872.636984,-555.369390,-192.846500
465465.465465,-236.885053,-529.008715,-435.862820,-873.836777,-556.566307,-193.262118
466466.466466,-237.195593,-529.915759,-436.672558,-875.034606,-557.763223,-193.677735
467467.467467,-237.505601,-530.821966,-437.481793,-876.230474,-558.960140,-194.093353
468468.468468,-237.815079,-531.727339,-438.290525,-877.424387,-560.157057,-194.508970
469469.469469,-238.124029,-532.631878,-439.098754,-878.616349,-561.353974,-194.924588
470470.470470,-238.432451,-533.535584,-439.906481,-879.806365,-562.550891,-195.340205
471471.471471,-238.740348,-534.438458,-440.713706,-880.994438,-563.747807,-195.755822
472472.472472,-239.047719,-535.340501,-441.520429,-882.180574,-564.944724,-196.171440
473473.473473,-239.354568,-536.241715,-442.326651,-883.364777,-566.141641,-196.587057
474474.474474,-239.660894,-537.142099,-443.132372,-884.547052,-567.338558,-197.002675
475475.475475,-239.966699,-538.041655,-443.937593,-885.727402,-568.535474,-197.418292
476476.476476,-240.271985,-538.940385,-444.742312,-886.905833,-569.732391,-197.833910
477477.477477,-240.576753,-539.838288,-445.546532,-888.082348,-570.929308,-198.249527
478478.478478,-240.881004,-540.735366,-446.350253,-889.256953,-572.126225,-198.665145
479479.479479,-241.184739,-541.631620,-447.153474,-890.429651,-573.323142,-199.080762
480480.480480,-241.487960,-542.527051,-447.956196,-891.600447,-574.520058,-199.496380
481481.481481,-241.790668,-543.421659,-448.758419,-892.769345,-575.716975,-199.911997
482482.482482,-242.092864,-544.315447,-449.560144,-893.936350,-576.913892,-200.327615
483483.483483,-242.394549,-545.208414,-450.361371,-895.101467,-578.110809,-200.743232
484484.484484,-242.695725,-546.100561,-451.162101,-896.264698,-579.307726,-201.158849
485485.485485,-242.996393,-546.991890,-451.962333,-897.426049,-580.504642,-201.574467
486486.486486,-243.296555,-547.882402,-452.762068,-898.585524,-581.701559,-201.990084
487487.487487,-243.596210,-548.772097,-453.561307,-899.743127,-582.898476,-202.405702
488488.488488,-243.895362,-549.660977,-454.360049,-900.898863,-584.095393,-202.821319
489489.489489,-244.194011,-550.549042,-455.158295,-902.052736,-585.292310,-203.236937
490490.490490,-244.492157,-551.436294,-455.956046,-903.204750,-586.489226,-203.652554
491491.491491,-244.789804,-552.322732,-456.753301,-904.354910,-587.686143,-204.068172
492492.492492,-245.086950,-553.208359,-457.550061,-905.503218,-588.883060,-204.483789
493493.493493,-245.383599,-554.093176,-458.346327,-906.649681,-590.079977,-204.899407
494494.494494,-245.679751,-554.977182,-459.142098,-907.794302,-591.276893,-205.315024
495495.495495,-245.975407,-555.860379,-459.937376,-908.937085,-592.473810,-205.730641
496496.496496,-246.270569,-556.742769,-460.732159,-910.078035,-593.670727,-206.146259
497497.497497,-246.565238,-557.624351,-461.526450,-911.217155,-594.867644,-206.561876
498498.498498,-246.859414,-558.505128,-462.320248,-912.354450,-596.064561,-206.977494
499499.499499,-247.153100,-559.385099,-463.113552,-913.489924,-597.261477,-207.393111
500500.500501,-247.446296,-560.264266,-463.906365,-914.623582,-598.458394,-207.808729
501501.501502,-247.739003,-561.142630,-464.698686,-915.755426,-599.655311,-208.224346
502502.502503,-248.031224,-562.020192,-465.490515,-916.885462,-600.852228,-208.639964
503503.503504,-248.322958,-562.896952,-466.281853,-918.013693,-602.049145,-209.055581
504504.504505,-248.614207,-563.772912,-467.072700,-919.140124,-603.246061,-209.471199
505505.505506,-248.904973,-564.648072,-467.863056,-920.264759,-604.442978,-209.886816
506506.506507,-249.195256,-565.522434,-468.652922,-921.387601,-605.639895,-210.302433
507507.507508,-249.485058,-566.395998,-469.442298,-922.508656,-606.836812,-210.718051
508508.508509,-249.774380,-567.268765,-470.231184,-923.627926,-608.033728,-211.133668
509509.509510,-250.063222,-568.140737,-471.019582,-924.745416,-609.230645,-211.549286
510510.510511,-250.351587,-569.011914,-471.807490,-925.861130,-610.427562,-211.964903
511511.511512,-250.639475,-569.882297,-472.594910,-926.975073,-611.624479,-212.380521
512512.512513,-250.926888,-570.751887,-473.381841,-928.087247,-612.821396,-212.796138
513513.513514,-251.213826,-571.620685,-474.168284,-929.197657,-614.018312,-213.211756
514514.514515,-251.500291,-572.488692,-474.954240,-930.306307,-615.215229,-213.627373
515515.515516,-251.786284,-573.355908,-475.739709,-931.413201,-616.412146,-214.042991
516516.516517,-252.071806,-574.222336,-476.524691,-932.518344,-617.609063,-214.458608
517517.517518,-252.356858,-575.087975,-477.309186,-933.621738,-618.805980,-214.874226
518518.518519,-252.641442,-575.952827,-478.093195,-934.723388,-620.002896,-215.289843
519519.519520,-252.925558,-576.816892,-478.876718,-935.823297,-621.199813,-215.705460
520520.520521,-253.209207,-577.680172,-479.659755,-936.921471,-622.396730,-216.121078
521521.521522,-253.492391,-578.542667,-480.442308,-938.017912,-623.593647,-216.536695
522522.522523,-253.775111,-579.404379,-481.224375,-939.112625,-624.790564,-216.952313
523523.523524,-254.057368,-580.265308,-482.005958,-940.205613,-625.987480,-217.367930
524524.524525,-254.339163,-581.125455,-482.787056,-941.296880,-627.184397,-217.783548
525525.525526,-254.620497,-581.984821,-483.567671,-942.386430,-628.381314,-218.199165
526526.526527,-254.901372,-582.843407,-484.347802,-943.474268,-629.578231,-218.614783
527527.527528,-255.181788,-583.701214,-485.127450,-944.560397,-630.775147,-219.030400
528528.528529,-255.461746,-584.558242,-485.906615,-945.644820,-631.972064,-219.446018
529529.529530,-255.741247,-585.414494,-486.685298,-946.727541,-633.168981,-219.861635
530530.530531,-256.020294,-586.269969,-487.463498,-947.808566,-634.365898,-220.277252
531531.531532,-256.298886,-587.124668,-488.241216,-948.887896,-635.562815,-220.692870
532532.532533,-256.577025,-587.978594,-489.018453,-949.965536,-636.759731,-221.108487
533533.533534,-256.854712,-588.831745,-489.795209,-951.041490,-637.956648,-221.524105
534534.534535,-257.131948,-589.684124,-490.571484,-952.115761,-639.153565,-221.939722
535535.535536,-257.408734,-590.535731,-491.347278,-953.188354,-640.350482,-222.355340
536536.536537,-257.685071,-591.386567,-492.122592,-954.259272,-641.547399,-222.770957
537537.537538,-257.960960,-592.236633,-492.897427,-955.328519,-642.744315,-223.186575
538538.538539,-258.236402,-593.085930,-493.671781,-956.396098,-643.941232,-223.602192
539539.539540,-258.511399,-593.934459,-494.445657,-957.462013,-645.138149,-224.017810
540540.540541,-258.785951,-594.782221,-495.219054,-958.526269,-646.335066,-224.433427
541541.541542,-259.060060,-595.629216,-495.991972,-959.588868,-647.531983,-224.849044
542542.542543,-259.333726,-596.475446,-496.764412,-960.649814,-648.728899,-225.264662
543543.543544,-259.606951,-597.320911,-497.536374,-961.709111,-649.925816,-225.680279
544544.544545,-259.879735,-598.165613,-498.307859,-962.766764,-651.122733,-226.095897
545545.545546,-260.152080,-599.009552,-499.078867,-963.822774,-652.319650,-226.511514
546546.546547,-260.423986,-599.852729,-499.849397,-964.877147,-653.516566,-226.927132
547547.547548,-260.695455,-600.695145,-500.619452,-965.929885,-654.713483,-227.342749
548548.548549,-260.966488,-601.536801,-501.389030,-966.980992,-655.910400,-227.758367
549549.549550,-261.237086,-602.377698,-502.158132,-968.030472,-657.107317,-228.173984
550550.550551,-261.507249,-603.217836,-502.926759,-969.078329,-658.304234,-228.589602
551551.551552,-261.776980,-604.057217,-503.694910,-970.124566,-659.501150,-229.005219
552552.552553,-262.046278,-604.895842,-504.462587,-971.169187,-660.698067,-229.420837
553553.553554,-262.315145,-605.733711,-505.229790,-972.212195,-661.894984,-229.836454
554554.554555,-262.583581,-606.570826,-505.996518,-973.253594,-663.091901,-230.252071
555555.555556,-262.851589,-607.407186,-506.762772,-974.293387,-664.288818,-230.667689
556556.556557,-263.119169,-608.242794,-507.528553,-975.331578,-665.485734,-231.083306
557557.557558,-263.386321,-609.077650,-508.293861,-976.368171,-666.682651,-231.498924
558558.558559,-263.653047,-609.911754,-509.058696,-977.403169,-667.879568,-231.914541
559559.559560,-263.919349,-610.745109,-509.823058,-978.436576,-669.076485,-232.330159
560560.560561,-264.185226,-611.577713,-510.586949,-979.468394,-670.273401,-232.745776
561561.561562,-264.450680,-612.409570,-511.350368,-980.498628,-671.470318,-233.161394
562562.562563,-264.715711,-613.240679,-512.113315,-981.527281,-672.667235,-233.577011
563563.563564,-264.980322,-614.071041,-512.875791,-982.554357,-673.864152,-233.992629
564564.564565,-265.244513,-614.900657,-513.637796,-983.579859,-675.061069,-234.408246
565565.565566,-265.508284,-615.729528,-514.399331,-984.603791,-676.257985,-234.823863
566566.566567,-265.771637,-616.557656,-515.160396,-985.626155,-677.454902,-235.239481
567567.567568,-266.034573,-617.385040,-515.920991,-986.646956,-678.651819,-235.655098
568568.568569,-266.297092,-618.211681,-516.681116,-987.666196,-679.848736,-236.070716
569569.569570,-266.559197,-619.037582,-517.440772,-988.683880,-681.045653,-236.486333
570570.570571,-266.820887,-619.862741,-518.199960,-989.700011,-682.242569,-236.901951
571571.571572,-267.082163,-620.687161,-518.958679,-990.714592,-683.439486,-237.317568
572572.572573,-267.343027,-621.510842,-519.716930,-991.727626,-684.636403,-237.733186
573573.573574,-267.603480,-622.333786,-520.474714,-992.739117,-685.833320,-238.148803
574574.574575,-267.863522,-623.155992,-521.232029,-993.749068,-687.030237,-238.564421
575575.575576,-268.123155,-623.977462,-521.988878,-994.757483,-688.227153,-238.980038
576576.576577,-268.382379,-624.798196,-522.745260,-995.764365,-689.424070,-239.395656
577577.577578,-268.641196,-625.618196,-523.501176,-996.769718,-690.620987,-239.811273
578578.578579,-268.899606,-626.437463,-524.256625,-997.773544,-691.817904,-240.226890
579579.579580,-269.157610,-627.255997,-525.011609,-998.775847,-693.014820,-240.642508
580580.580581,-269.415209,-628.073798,-525.766127,-999.776631,-694.211737,-241.058125
581581.581582,-269.672404,-628.890869,-526.520181,-1000.775898,-695.408654,-241.473743
582582.582583,-269.929196,-629.707210,-527.273769,-1001.773652,-696.605571,-241.889360
583583.583584,-270.185587,-630.522822,-528.026893,-1002.769897,-697.802488,-242.304978
584584.584585,-270.441576,-631.337705,-528.779553,-1003.764635,-698.999404,-242.720595
585585.585586,-270.697165,-632.151860,-529.531749,-1004.757870,-700.196321,-243.136213
586586.586587,-270.952354,-632.965289,-530.283482,-1005.749605,-701.393238,-243.551830
587587.587588,-271.207146,-633.777992,-531.034752,-1006.739844,-702.590155,-243.967448
588588.588589,-271.461540,-634.589970,-531.785559,-1007.728589,-703.787072,-244.383065
589589.589590,-271.715537,-635.401224,-532.535903,-1008.715844,-704.983988,-244.798682
590590.590591,-271.969139,-636.211754,-533.285786,-1009.701612,-706.180905,-245.214300
591591.591592,-272.222346,-637.021562,-534.035206,-1010.685897,-707.377822,-245.629917
592592.592593,-272.475159,-637.830649,-534.784166,-1011.668701,-708.574739,-246.045535
593593.593594,-272.727580,-638.639015,-535.532664,-1012.650028,-709.771656,-246.461152
594594.594595,-272.979608,-639.446661,-536.280701,-1013.629881,-710.968572,-246.876770
595595.595596,-273.231245,-640.253588,-537.028278,-1014.608263,-712.165489,-247.292387
596596.596597,-273.482492,-641.059797,-537.775395,-1015.585178,-713.362406,-247.708005
597597.597598,-273.733350,-641.865288,-538.522052,-1016.560628,-714.559323,-248.123622
598598.598599,-273.983819,-642.670063,-539.268250,-1017.534617,-715.756239,-248.539240
599599.599600,-274.233901,-643.474123,-540.013989,-1018.507147,-716.953156,-248.954857
600600.600601,-274.483596,-644.277468,-540.759269,-1019.478223,-718.150073,-249.370474
601601.601602,-274.732906,-645.080099,-541.504090,-1020.447847,-719.346990,-249.786092
602602.602603,-274.981830,-645.882016,-542.248454,-1021.416022,-720.543907,-250.201709
603603.603604,-275.230370,-646.683222,-542.992360,-1022.382752,-721.740823,-250.617327
604604.604605,-275.478528,-647.483716,-543.735808,-1023.348039,-722.937740,-251.032944
605605.605606,-275.726303,-648.283499,-544.478799,-1024.311886,-724.134657,-251.448562
606606.606607,-275.973696,-649.082573,-545.221334,-1025.274298,-725.331574,-251.864179
607607.607608,-276.220709,-649.880938,-545.963412,-1026.235276,-726.528491,-252.279797
608608.608609,-276.467342,-650.678595,-546.705034,-1027.194824,-727.725407,-252.695414
609609.609610,-276.713597,-651.475545,-547.446200,-1028.152946,-728.922324,-253.111032
610610.610611,-276.959473,-652.271788,-548.186911,-1029.109643,-730.119241,-253.526649
611611.611612,-277.204973,-653.067326,-548.927166,-1030.064919,-731.316158,-253.942267
612612.612613,-277.450096,-653.862159,-549.666967,-1031.018778,-732.513074,-254.357884
613613.613614,-277.694843,-654.656289,-550.406314,-1031.971221,-733.709991,-254.773501
614614.614615,-277.939216,-655.449715,-551.145206,-1032.922253,-734.906908,-255.189119
615615.615616,-278.183216,-656.242439,-551.883645,-1033.871876,-736.103825,-255.604736
616616.616617,-278.426842,-657.034462,-552.621630,-1034.820094,-737.300742,-256.020354
617617.617618,-278.670097,-657.825784,-553.359162,-1035.766908,-738.497658,-256.435971
618618.618619,-278.912980,-658.616407,-554.096241,-1036.712323,-739.694575,-256.851589
619619.619620,-279.155493,-659.406330,-554.832868,-1037.656341,-740.891492,-257.267206
620620.620621,-279.397636,-660.195556,-555.569043,-1038.598966,-742.088409,-257.682824
621621.621622,-279.639410,-660.984084,-556.304766,-1039.540200,-743.285326,-258.098441
622622.622623,-279.880817,-661.771916,-557.040038,-1040.480045,-744.482242,-258.514059
623623.623624,-280.121857,-662.559052,-557.774858,-1041.418506,-745.679159,-258.929676
624624.624625,-280.362530,-663.345494,-558.509228,-1042.355586,-746.876076,-259.345293
625625.625626,-280.602838,-664.131241,-559.243147,-1043.291286,-748.072993,-259.760911
626626.626627,-280.842781,-664.916296,-559.976616,-1044.225610,-749.269910,-260.176528
627627.627628,-281.082361,-665.700658,-560.709635,-1045.158561,-750.466826,-260.592146
628628.628629,-281.321577,-666.484329,-561.442205,-1046.090142,-751.663743,-261.007763
629629.629630,-281.560432,-667.267309,-562.174326,-1047.020355,-752.860660,-261.423381
630630.630631,-281.798925,-668.049599,-562.905998,-1047.949205,-754.057577,-261.838998
631631.631632,-282.037057,-668.831200,-563.637221,-1048.876692,-755.254493,-262.254616
632632.632633,-282.274830,-669.612113,-564.367997,-1049.802822,-756.451410,-262.670233
633633.633634,-282.512244,-670.392339,-565.098324,-1050.727595,-757.648327,-263.085851
634634.634635,-282.749300,-671.171878,-565.828204,-1051.651016,-758.845244,-263.501468
635635.635636,-282.985998,-671.950731,-566.557637,-1052.573087,-760.042161,-263.917086
636636.636637,-283.222340,-672.728899,-567.286623,-1053.493810,-761.239077,-264.332703
637637.637638,-283.458326,-673.506383,-568.015162,-1054.413190,-762.435994,-264.748320
638638.638639,-283.693957,-674.283184,-568.743256,-1055.331228,-763.632911,-265.163938
639639.639640,-283.929233,-675.059302,-569.470903,-1056.247927,-764.829828,-265.579555
640640.640641,-284.164157,-675.834738,-570.198105,-1057.163291,-766.026745,-265.995173
641641.641642,-284.398728,-676.609494,-570.924862,-1058.077322,-767.223661,-266.410790
642642.642643,-284.632947,-677.383569,-571.651174,-1058.990022,-768.420578,-266.826408
643643.643644,-284.866815,-678.156965,-572.377042,-1059.901396,-769.617495,-267.242025
644644.644645,-285.100332,-678.929683,-573.102465,-1060.811445,-770.814412,-267.657643
645645.645646,-285.333500,-679.701722,-573.827445,-1061.720172,-772.011329,-268.073260
646646.646647,-285.566320,-680.473085,-574.551980,-1062.627580,-773.208245,-268.488878
647647.647648,-285.798791,-681.243772,-575.276073,-1063.533672,-774.405162,-268.904495
648648.648649,-286.030915,-682.013783,-575.999723,-1064.438451,-775.602079,-269.320112
649649.649650,-286.262693,-682.783120,-576.722930,-1065.341919,-776.798996,-269.735730
650650.650651,-286.494125,-683.551783,-577.445695,-1066.244079,-777.995912,-270.151347
651651.651652,-286.725212,-684.319773,-578.168018,-1067.144934,-779.192829,-270.566965
652652.652653,-286.955956,-685.087092,-578.889900,-1068.044487,-780.389746,-270.982582
653653.653654,-287.186355,-685.853738,-579.611340,-1068.942740,-781.586663,-271.398200
654654.654655,-287.416412,-686.619714,-580.332340,-1069.839696,-782.783580,-271.813817
655655.655656,-287.646127,-687.385021,-581.052899,-1070.735357,-783.980496,-272.229435
656656.656657,-287.875501,-688.149658,-581.773017,-1071.629728,-785.177413,-272.645052
657657.657658,-288.104535,-688.913627,-582.492696,-1072.522809,-786.374330,-273.060670
658658.658659,-288.333229,-689.676929,-583.211935,-1073.414604,-787.571247,-273.476287
659659.659660,-288.561584,-690.439564,-583.930735,-1074.305116,-788.768164,-273.891904
660660.660661,-288.789601,-691.201534,-584.649096,-1075.194348,-789.965080,-274.307522
661661.661662,-289.017280,-691.962838,-585.367018,-1076.082301,-791.161997,-274.723139
662662.662663,-289.244623,-692.723478,-586.084502,-1076.968978,-792.358914,-275.138757
663663.663664,-289.471630,-693.483455,-586.801548,-1077.854383,-793.555831,-275.554374
664664.664665,-289.698301,-694.242769,-587.518156,-1078.738518,-794.752747,-275.969992
665665.665666,-289.924638,-695.001421,-588.234327,-1079.621385,-795.949664,-276.385609
666666.666667,-290.150641,-695.759412,-588.950061,-1080.502988,-797.146581,-276.801227
667667.667668,-290.376312,-696.516743,-589.665358,-1081.383328,-798.343498,-277.216844
668668.668669,-290.601650,-697.273414,-590.380219,-1082.262409,-799.540415,-277.632462
669669.669670,-290.826656,-698.029426,-591.094644,-1083.140233,-800.737331,-278.048079
670670.670671,-291.051332,-698.784780,-591.808633,-1084.016803,-801.934248,-278.463697
671671.671672,-291.275677,-699.539477,-592.522187,-1084.892120,-803.131165,-278.879314
672672.672673,-291.499693,-700.293518,-593.235306,-1085.766189,-804.328082,-279.294931
673673.673674,-291.723380,-701.046903,-593.947990,-1086.639011,-805.524999,-279.710549
674674.674675,-291.946739,-701.799633,-594.660240,-1087.510589,-806.721915,-280.126166
675675.675676,-292.169771,-702.551708,-595.372055,-1088.380926,-807.918832,-280.541784
676676.676677,-292.392476,-703.303131,-596.083437,-1089.250024,-809.115749,-280.957401
677677.677678,-292.614856,-704.053901,-596.794386,-1090.117886,-810.312666,-281.373019
678678.678679,-292.836910,-704.804019,-597.504901,-1090.984514,-811.509583,-281.788636
679679.679680,-293.058640,-705.553486,-598.214984,-1091.849910,-812.706499,-282.204254
680680.680681,-293.280046,-706.302302,-598.924634,-1092.714079,-813.903416,-282.619871
681681.681682,-293.501129,-707.050470,-599.633852,-1093.577021,-815.100333,-283.035489
682682.682683,-293.721889,-707.797988,-600.342638,-1094.438740,-816.297250,-283.451106
683683.683684,-293.942328,-708.544858,-601.050993,-1095.299237,-817.494166,-283.866723
684684.684685,-294.162446,-709.291082,-601.758916,-1096.158516,-818.691083,-284.282341
685685.685686,-294.382243,-710.036658,-602.466409,-1097.016579,-819.888000,-284.697958
686686.686687,-294.601721,-710.781589,-603.173471,-1097.873429,-821.084917,-285.113576
687687.687688,-294.820880,-711.525875,-603.880103,-1098.729068,-822.281834,-285.529193
688688.688689,-295.039721,-712.269517,-604.586305,-1099.583498,-823.478750,-285.944811
689689.689690,-295.258244,-713.012516,-605.292078,-1100.436722,-824.675667,-286.360428
690690.690691,-295.476451,-713.754872,-605.997421,-1101.288742,-825.872584,-286.776046
691691.691692,-295.694341,-714.496585,-606.702336,-1102.139562,-826.843974,-287.191663
692692.692693,-295.911915,-715.237658,-607.406822,-1102.989183,-827.697169,-287.607281
693693.693694,-296.129175,-715.978090,-608.110879,-1103.837607,-828.549613,-288.022898
694694.694695,-296.346120,-716.717883,-608.814509,-1104.684838,-829.401307,-288.438515
695695.695696,-296.562752,-717.457037,-609.517711,-1105.530878,-830.252251,-288.854133
696696.696697,-296.779072,-718.195552,-610.220486,-1106.375729,-831.102446,-289.269750
697697.697698,-296.995079,-718.933431,-610.922834,-1107.219394,-831.951894,-289.685368
698698.698699,-297.210774,-719.670672,-611.624755,-1108.061874,-832.800595,-290.100985
699699.699700,-297.426159,-720.407278,-612.326250,-1108.903173,-833.648550,-290.516603
700700.700701,-297.641233,-721.143248,-613.027319,-1109.743293,-834.495759,-290.932220
701701.701702,-297.855998,-721.878584,-613.727962,-1110.582236,-835.342225,-291.347838
702702.702703,-298.070455,-722.613287,-614.428180,-1111.420005,-836.187947,-291.763455
703703.703704,-298.284603,-723.347356,-615.127972,-1112.256602,-837.032927,-292.179073
704704.704705,-298.498443,-724.080794,-615.827341,-1113.092029,-837.877165,-292.594690
705705.705706,-298.711976,-724.813600,-616.526284,-1113.926289,-838.720662,-293.010308
706706.706707,-298.925204,-725.545775,-617.224804,-1114.759385,-839.563420,-293.425925
707707.707708,-299.138125,-726.277320,-617.922899,-1115.591318,-840.405439,-293.841542
708708.708709,-299.350742,-727.008237,-618.620572,-1116.422091,-841.246720,-294.257160
709709.709710,-299.563054,-727.738524,-619.317821,-1117.251706,-842.087264,-294.672777
710710.710711,-299.775063,-728.468184,-620.014647,-1118.080166,-842.927071,-295.088395
711711.711712,-299.986769,-729.197217,-620.711051,-1118.907472,-843.766143,-295.504012
712712.712713,-300.198172,-729.925624,-621.407033,-1119.733629,-844.604480,-295.919630
713713.713714,-300.409274,-730.653405,-622.102593,-1120.558636,-845.442084,-296.335247
714714.714715,-300.620074,-731.380562,-622.797731,-1121.382498,-846.278955,-296.750865
715715.715716,-300.830574,-732.107094,-623.492448,-1122.205216,-847.115095,-297.166482
716716.716717,-301.040775,-732.833003,-624.186744,-1123.026793,-847.950503,-297.582100
717717.717718,-301.250676,-733.558289,-624.880620,-1123.847231,-848.785181,-297.997717
718718.718719,-301.460278,-734.282954,-625.574075,-1124.666531,-849.619130,-298.413334
719719.719720,-301.669582,-735.006998,-626.267111,-1125.484698,-850.452350,-298.828952
720720.720721,-301.878590,-735.730421,-626.959726,-1126.301732,-851.284843,-299.244569
721721.721722,-302.087300,-736.453224,-627.651923,-1127.117636,-852.116609,-299.660187
722722.722723,-302.295715,-737.175409,-628.343700,-1127.932413,-852.947649,-300.075804
723723.723724,-302.503833,-737.896975,-629.035059,-1128.746064,-853.777965,-300.491422
724724.724725,-302.711658,-738.617924,-629.725999,-1129.558593,-854.607556,-300.907039
725725.725726,-302.919188,-739.338256,-630.416522,-1130.370000,-855.436424,-301.322657
726726.726727,-303.126424,-740.057972,-631.106626,-1131.180289,-856.264570,-301.738274
727727.727728,-303.333367,-740.777073,-631.796314,-1131.989461,-857.091994,-302.153892
728728.728729,-303.540018,-741.495559,-632.485584,-1132.797520,-857.918697,-302.569509
729729.729730,-303.746377,-742.213431,-633.174437,-1133.604467,-858.744681,-302.985127
730730.730731,-303.952445,-742.930691,-633.862874,-1134.410304,-859.569946,-303.400744
731731.731732,-304.158223,-743.647337,-634.550895,-1135.215033,-860.394493,-303.816361
732732.732733,-304.363711,-744.363372,-635.238500,-1136.018658,-861.218322,-304.231979
733733.733734,-304.568909,-745.078796,-635.925689,-1136.821179,-862.041435,-304.647596
734734.734735,-304.773818,-745.793610,-636.612463,-1137.622600,-862.863833,-305.063214
735735.735736,-304.978440,-746.507814,-637.298822,-1138.422923,-863.685516,-305.478831
736736.736737,-305.182774,-747.221410,-637.984767,-1139.222149,-864.506485,-305.894449
737737.737738,-305.386821,-747.934397,-638.670298,-1140.020280,-865.326741,-306.310066
738738.738739,-305.590581,-748.646776,-639.355414,-1140.817320,-866.146285,-306.725684
739739.739740,-305.794056,-749.358549,-640.040117,-1141.613270,-866.965117,-307.141301
740740.740741,-305.997246,-750.069716,-640.724407,-1142.408133,-867.783239,-307.556919
741741.741742,-306.200151,-750.780278,-641.408283,-1143.201910,-868.600652,-307.972536
742742.742743,-306.402772,-751.490235,-642.091747,-1143.994604,-869.417356,-308.388153
743743.743744,-306.605110,-752.199589,-642.774799,-1144.786217,-870.233352,-308.803771
744744.744745,-306.807165,-752.908339,-643.457438,-1145.576750,-871.048641,-309.219388
745745.745746,-307.008938,-753.616486,-644.139666,-1146.366207,-871.863223,-309.635006
746746.746747,-307.210429,-754.324032,-644.821482,-1147.154590,-872.677100,-310.050623
747747.747748,-307.411639,-755.030977,-645.502887,-1147.941899,-873.490273,-310.466241
748748.748749,-307.612569,-755.737321,-646.183881,-1148.728139,-874.302742,-310.881858
749749.749750,-307.813219,-756.443066,-646.864465,-1149.513310,-875.114508,-311.297476
750750.750751,-308.013589,-757.148212,-647.544639,-1150.297415,-875.925572,-311.713093
751751.751752,-308.213681,-757.852759,-648.224403,-1151.080456,-876.735935,-312.128711
752752.752753,-308.413495,-758.556709,-648.903757,-1151.862435,-877.545597,-312.544328
753753.753754,-308.613031,-759.260063,-649.582702,-1152.643354,-878.354560,-312.959945
754754.754755,-308.812290,-759.962820,-650.261238,-1153.423215,-879.162824,-313.375563
755755.755756,-309.011272,-760.664981,-650.939365,-1154.202021,-879.970390,-313.791180
756756.756757,-309.209979,-761.366548,-651.617084,-1154.979773,-880.777259,-314.206798
757757.757758,-309.408410,-762.067521,-652.294395,-1155.756474,-881.583432,-314.622415
758758.758759,-309.606567,-762.767900,-652.971299,-1156.532126,-882.388909,-315.038033
759759.759760,-309.804450,-763.467687,-653.647795,-1157.306730,-883.193692,-315.453650
760760.760761,-310.002058,-764.166881,-654.323884,-1158.080289,-883.997781,-315.869268
761761.761762,-310.199394,-764.865485,-654.999566,-1158.852804,-884.801177,-316.284885
762762.762763,-310.396457,-765.563497,-655.674841,-1159.624279,-885.603881,-316.700503
763763.763764,-310.593249,-766.260920,-656.349711,-1160.394714,-886.405893,-317.116120
764764.764765,-310.789769,-766.957754,-657.024175,-1161.164113,-887.207216,-317.531738
765765.765766,-310.986018,-767.653999,-657.698233,-1161.932476,-888.007848,-317.947355
766766.766767,-311.181997,-768.349656,-658.371886,-1162.699807,-888.807791,-318.362972
767767.767768,-311.377706,-769.044726,-659.045134,-1163.466106,-889.607047,-318.778590
768768.768769,-311.573146,-769.739209,-659.717977,-1164.231377,-890.405615,-319.194207
769769.769770,-311.768317,-770.433107,-660.390417,-1164.995621,-891.203497,-319.609825
770770.770771,-311.963220,-771.126420,-661.062452,-1165.758840,-892.000693,-320.025442
771771.771772,-312.157856,-771.819148,-661.734083,-1166.521036,-892.797204,-320.441060
772772.772773,-312.352225,-772.511292,-662.405312,-1167.282211,-893.593032,-320.856677
773773.773774,-312.546327,-773.202853,-663.076137,-1168.042368,-894.388176,-321.272295
774774.774775,-312.740163,-773.893832,-663.746559,-1168.801508,-895.182638,-321.687912
775775.775776,-312.933734,-774.584229,-664.416579,-1169.559632,-895.976418,-322.103530
776776.776777,-313.127040,-775.274046,-665.086197,-1170.316744,-896.769518,-322.519147
777777.777778,-313.320082,-775.963281,-665.755413,-1171.072845,-897.561937,-322.934764
778778.778779,-313.512860,-776.651937,-666.424227,-1171.827937,-898.353677,-323.350382
779779.779780,-313.705375,-777.340014,-667.092641,-1172.582022,-899.144739,-323.765999
780780.780781,-313.897627,-778.027513,-667.760653,-1173.335102,-899.935124,-324.181617
781781.781782,-314.089617,-778.714434,-668.428265,-1174.087180,-900.724832,-324.597234
782782.782783,-314.281345,-779.400778,-669.095476,-1174.838256,-901.513863,-325.012852
783783.783784,-314.472812,-780.086546,-669.762288,-1175.588333,-902.302220,-325.428469
784784.784785,-314.664019,-780.771738,-670.428700,-1176.337412,-903.089902,-325.844087
785785.785786,-314.854965,-781.456355,-671.094712,-1177.085497,-903.876911,-326.259704
786786.786787,-315.045652,-782.140398,-671.760325,-1177.832588,-904.663247,-326.675322
787787.787788,-315.236080,-782.823867,-672.425540,-1178.578688,-905.448911,-327.090939
788788.788789,-315.426249,-783.506763,-673.090356,-1179.323798,-906.233903,-327.506556
789789.789790,-315.616161,-784.189087,-673.754774,-1180.067921,-907.018226,-327.922174
790790.790791,-315.805815,-784.870839,-674.418794,-1180.811058,-907.801878,-328.337791
791791.791792,-315.995212,-785.552020,-675.082417,-1181.553212,-908.584862,-328.753409
792792.792793,-316.184353,-786.232631,-675.745642,-1182.294384,-909.367178,-329.169026
793793.793794,-316.373238,-786.912672,-676.408471,-1183.034576,-910.148827,-329.584644
794794.794795,-316.561867,-787.592144,-677.070903,-1183.773790,-910.929809,-330.000261
795795.795796,-316.750242,-788.271048,-677.732938,-1184.512027,-911.710126,-330.415879
796796.796797,-316.938362,-788.949384,-678.394578,-1185.249291,-912.489777,-330.831496
797797.797798,-317.126228,-789.627153,-679.055821,-1185.985582,-913.268765,-331.247114
798798.798799,-317.313841,-790.304355,-679.716670,-1186.720903,-914.047089,-331.662731
799799.799800,-317.501201,-790.980992,-680.377123,-1187.455255,-914.824751,-332.078349
800800.800801,-317.688309,-791.657064,-681.037182,-1188.188641,-915.601751,-332.493966
801801.801802,-317.875165,-792.332572,-681.696846,-1188.921062,-916.378090,-332.909583
802802.802803,-318.061769,-793.007516,-682.356115,-1189.652520,-917.153769,-333.325201
803803.803804,-318.248123,-793.681897,-683.014991,-1190.383016,-917.928788,-333.740818
804804.804805,-318.434226,-794.348475,-683.673473,-1191.112554,-918.703149,-334.156436
805805.805806,-318.620080,-795.014326,-684.331562,-1191.841133,-919.476852,-334.572053
806806.806807,-318.805684,-795.679609,-684.989258,-1192.568758,-920.249898,-334.987671
807807.807808,-318.991040,-796.344323,-685.646562,-1193.295428,-921.022287,-335.403288
808808.808809,-319.176147,-797.008469,-686.303472,-1194.021147,-921.794021,-335.818906
809809.809810,-319.361006,-797.672049,-686.959991,-1194.745916,-922.565100,-336.234523
810810.810811,-319.545618,-798.335062,-687.616118,-1195.469736,-923.335525,-336.650141
811811.811812,-319.729982,-798.997510,-688.271854,-1196.192610,-924.105297,-337.065758
812812.812813,-319.914101,-799.659393,-688.927198,-1196.914539,-924.874417,-337.481375
813813.813814,-320.097974,-800.320711,-689.582152,-1197.635525,-925.642885,-337.896993
814814.814815,-320.281601,-800.981466,-690.236714,-1198.355571,-926.410701,-338.312610
815815.815816,-320.464983,-801.641657,-690.890887,-1199.074677,-927.177868,-338.728228
816816.816817,-320.648121,-802.301287,-691.544670,-1199.792846,-927.944385,-339.143845
817817.817818,-320.831015,-802.960355,-692.198062,-1200.510079,-928.710254,-339.559463
818818.818819,-321.013665,-803.618862,-692.851066,-1201.226378,-929.475474,-339.975080
819819.819820,-321.196073,-804.276809,-693.503680,-1201.941745,-930.240048,-340.390698
820820.820821,-321.378238,-804.934196,-694.155906,-1202.656182,-931.003975,-340.806315
821821.821822,-321.560161,-805.591024,-694.807743,-1203.369691,-931.767257,-341.221933
822822.822823,-321.741842,-806.247294,-695.459192,-1204.082272,-932.529894,-341.637550
823823.823824,-321.923282,-806.903006,-696.110253,-1204.793929,-933.291886,-342.053168
824824.824825,-322.104482,-807.558161,-696.760927,-1205.504662,-934.053236,-342.468785
825825.825826,-322.285441,-808.212760,-697.411213,-1206.214474,-934.813942,-342.884402
826826.826827,-322.466161,-808.866803,-698.061112,-1206.923367,-935.574007,-343.300020
827827.827828,-322.646642,-809.520292,-698.710624,-1207.631341,-936.333431,-343.715637
828828.828829,-322.826884,-810.173226,-699.359751,-1208.338399,-937.092215,-344.131255
829829.829830,-323.006887,-810.825606,-700.008491,-1209.044543,-937.850359,-344.546872
830830.830831,-323.186653,-811.477433,-700.656845,-1209.749774,-938.607864,-344.962490
831831.831832,-323.366182,-812.128708,-701.304813,-1210.454094,-939.364731,-345.378107
832832.832833,-323.545473,-812.779432,-701.952397,-1211.157504,-940.120960,-345.793725
833833.833834,-323.724529,-813.429604,-702.599595,-1211.860007,-940.876553,-346.209342
834834.834835,-323.903348,-814.079226,-703.246409,-1212.561605,-941.631511,-346.624960
835835.835836,-324.081932,-814.728298,-703.892839,-1213.262298,-942.385833,-347.040577
836836.836837,-324.260281,-815.376821,-704.538884,-1213.962088,-943.139521,-347.456194
837837.837838,-324.438395,-816.024795,-705.184546,-1214.660978,-943.892575,-347.871812
838838.838839,-324.616275,-816.672222,-705.829824,-1215.358969,-944.644996,-348.287429
839839.839840,-324.793922,-817.319101,-706.474720,-1216.056063,-945.396786,-348.703047
840840.840841,-324.971335,-817.965434,-707.119232,-1216.752261,-946.147943,-349.118664
841841.841842,-325.148516,-818.611221,-707.763362,-1217.447565,-946.898471,-349.534282
842842.842843,-325.325464,-819.256463,-708.407109,-1218.141977,-947.648368,-349.949899
843843.843844,-325.502181,-819.901161,-709.050475,-1218.835498,-948.397636,-350.365517
844844.844845,-325.678666,-820.545314,-709.693459,-1219.528131,-949.146276,-350.781134
845845.845846,-325.854920,-821.188924,-710.336061,-1220.219876,-949.894288,-351.196752
846846.846847,-326.030944,-821.831992,-710.978283,-1220.910735,-950.641673,-351.612369
847847.847848,-326.206737,-822.474517,-711.620124,-1221.600711,-951.388431,-352.027986
848848.848849,-326.382301,-823.116502,-712.261584,-1222.289805,-952.134565,-352.443604
849849.849850,-326.557636,-823.757945,-712.902664,-1222.978018,-952.880073,-352.859221
850850.850851,-326.732743,-824.398848,-713.543364,-1223.665352,-953.624957,-353.274839
851851.851852,-326.907621,-825.039212,-714.183684,-1224.351808,-954.369218,-353.690456
852852.852853,-327.082271,-825.679037,-714.823625,-1225.037390,-955.112857,-354.106074
853853.853854,-327.256694,-826.318324,-715.463188,-1225.722097,-955.855874,-354.521691
854854.854855,-327.430890,-826.957073,-716.102371,-1226.405932,-956.598269,-354.937309
855855.855856,-327.604859,-827.595286,-716.741176,-1227.088896,-957.340044,-355.352926
856856.856857,-327.778602,-828.232962,-717.379603,-1227.770991,-958.081199,-355.768544
857857.857858,-327.952120,-828.870102,-718.017651,-1228.452218,-958.821736,-356.184161
858858.858859,-328.125412,-829.506708,-718.655323,-1229.132580,-959.561654,-356.599779
859859.859860,-328.298480,-830.142779,-719.292617,-1229.812078,-960.300955,-357.015396
860860.860861,-328.471324,-830.778316,-719.929534,-1230.490712,-961.039638,-357.431013
861861.861862,-328.643943,-831.413321,-720.566074,-1231.168486,-961.777706,-357.846631
862862.862863,-328.816339,-832.047792,-721.202238,-1231.845401,-962.515158,-358.262248
863863.863864,-328.988512,-832.681732,-721.838026,-1232.521458,-963.251996,-358.677866
864864.864865,-329.160463,-833.315141,-722.473438,-1233.196658,-963.988220,-359.093483
865865.865866,-329.332191,-833.948018,-723.108474,-1233.871004,-964.723830,-359.509101
866866.866867,-329.503698,-834.580366,-723.743136,-1234.544497,-965.458828,-359.924718
867867.867868,-329.674983,-835.212185,-724.377422,-1235.217138,-966.193215,-360.340336
868868.868869,-329.846047,-835.843475,-725.011334,-1235.888930,-966.926990,-360.755953
869869.869870,-330.016891,-836.474236,-725.644871,-1236.559873,-967.660154,-361.171571
870870.870871,-330.187515,-837.104470,-726.278034,-1237.229970,-968.392709,-361.587188
871871.871872,-330.357919,-837.734178,-726.910823,-1237.899221,-969.124656,-362.002805
872872.872873,-330.528104,-838.363359,-727.543239,-1238.567629,-969.855993,-362.418423
873873.873874,-330.698070,-838.992014,-728.175282,-1239.235195,-970.586724,-362.834040
874874.874875,-330.867817,-839.620144,-728.806951,-1239.901921,-971.316847,-363.249658
875875.875876,-331.037347,-840.247750,-729.438248,-1240.567807,-972.046365,-363.665275
876876.876877,-331.206659,-840.874832,-730.069173,-1241.232857,-972.775276,-364.080893
877877.877878,-331.375754,-841.501391,-730.699725,-1241.897070,-973.503584,-364.496510
878878.878879,-331.544633,-842.127427,-731.329906,-1242.560449,-974.231287,-364.912128
879879.879880,-331.713295,-842.752941,-731.959715,-1243.222996,-974.958387,-365.327745
880880.880881,-331.881741,-843.377934,-732.589154,-1243.884711,-975.684884,-365.743363
881881.881882,-332.049971,-844.002406,-733.218221,-1244.545597,-976.410779,-366.158980
882882.882883,-332.217987,-844.626358,-733.846917,-1245.205655,-977.136073,-366.574598
883883.883884,-332.385788,-845.249791,-734.475243,-1245.864886,-977.860767,-366.990215
884884.884885,-332.553374,-845.872704,-735.103199,-1246.523292,-978.584860,-367.405832
885885.885886,-332.720747,-846.495099,-735.730786,-1247.180874,-979.308355,-367.821450
886886.886887,-332.887906,-847.116977,-736.358003,-1247.837635,-980.031251,-368.237067
887887.887888,-333.054853,-847.738337,-736.984850,-1248.493575,-980.753550,-368.652685
888888.888889,-333.221586,-848.359181,-737.611329,-1249.148696,-981.475251,-369.068302
889889.889890,-333.388108,-848.979509,-738.237439,-1249.802999,-982.196356,-369.483920
890890.890891,-333.554417,-849.599322,-738.863181,-1250.456487,-982.916865,-369.899537
891891.891892,-333.720515,-850.218620,-739.488554,-1251.109160,-983.636779,-370.315155
892892.892893,-333.886402,-850.837404,-740.113560,-1251.761020,-984.356099,-370.730772
893893.893894,-334.052079,-851.455675,-740.738198,-1252.412068,-985.074826,-371.146390
894894.894895,-334.217545,-852.073432,-741.362469,-1253.062307,-985.792959,-371.562007
895895.895896,-334.382801,-852.690678,-741.986374,-1253.711737,-986.510501,-371.977624
896896.896897,-334.547848,-853.307411,-742.609911,-1254.360359,-987.227450,-372.393242
897897.897898,-334.712686,-853.923634,-743.233082,-1255.008177,-987.943809,-372.808859
898898.898899,-334.877315,-854.539346,-743.855887,-1255.655190,-988.659578,-373.224477
899899.899900,-335.041736,-855.154548,-744.478327,-1256.301400,-989.374757,-373.640094
900900.900901,-335.205949,-855.769241,-745.100401,-1256.946809,-990.089347,-374.055712
901901.901902,-335.369954,-856.383425,-745.722109,-1257.591419,-990.803350,-374.471329
902902.902903,-335.533752,-856.997101,-746.343453,-1258.235230,-991.516764,-374.886947
903903.903904,-335.697344,-857.610269,-746.964432,-1258.878245,-992.229592,-375.302564
904904.904905,-335.860729,-858.222931,-747.585046,-1259.520464,-992.941834,-375.718182
905905.905906,-336.023909,-858.835086,-748.205297,-1260.161889,-993.653491,-376.133799
906906.906907,-336.186882,-859.446736,-748.825183,-1260.802522,-994.364562,-376.549416
907907.907908,-336.349651,-860.057880,-749.444706,-1261.442363,-995.075050,-376.965034
908908.908909,-336.512215,-860.668520,-750.063866,-1262.081416,-995.784954,-377.380651
909909.909910,-336.674574,-861.278656,-750.682663,-1262.719679,-996.494276,-377.796269
910910.910911,-336.836730,-861.888288,-751.301097,-1263.357157,-997.203015,-378.211886
911911.911912,-336.998681,-862.497417,-751.919169,-1263.993849,-997.911173,-378.627504
912912.912913,-337.160430,-863.106045,-752.536878,-1264.629757,-998.618751,-379.043121
913913.913914,-337.321975,-863.714170,-753.154226,-1265.264882,-999.325748,-379.458739
914914.914915,-337.483318,-864.321795,-753.771212,-1265.899227,-1000.032166,-379.874356
915915.915916,-337.644459,-864.928919,-754.387837,-1266.532792,-1000.738005,-380.289974
916916.916917,-337.805399,-865.535544,-755.004101,-1267.165579,-1001.443266,-380.705591
917917.917918,-337.966136,-866.141669,-755.620004,-1267.797588,-1002.147950,-381.121209
918918.918919,-338.126673,-866.747295,-756.235546,-1268.428823,-1002.852057,-381.536826
919919.919920,-338.287009,-867.352423,-756.850729,-1269.059283,-1003.555588,-381.952443
920920.920921,-338.447145,-867.957053,-757.465551,-1269.688971,-1004.258544,-382.368061
921921.921922,-338.607081,-868.561187,-758.080014,-1270.317888,-1004.960925,-382.783678
922922.922923,-338.766818,-869.164824,-758.694118,-1270.946035,-1005.662732,-383.199296
923923.923924,-338.926355,-869.767965,-759.307862,-1271.573413,-1006.363965,-383.614913
924924.924925,-339.085694,-870.370611,-759.921248,-1272.200025,-1007.064626,-384.030531
925925.925926,-339.244834,-870.972762,-760.534275,-1272.825871,-1007.764715,-384.446148
926926.926927,-339.403776,-871.574420,-761.146944,-1273.450952,-1008.464232,-384.861766
927927.927928,-339.562520,-872.175583,-761.759255,-1274.075271,-1009.163179,-385.277383
928928.928929,-339.721067,-872.776254,-762.371208,-1274.698828,-1009.861555,-385.693001
929929.929930,-339.879417,-873.376432,-762.982804,-1275.321625,-1010.559362,-386.108618
930930.930931,-340.037571,-873.976119,-763.594043,-1275.943663,-1011.256600,-386.524235
931931.931932,-340.195528,-874.575314,-764.204925,-1276.564943,-1011.953270,-386.939853
932932.932933,-340.353290,-875.174018,-764.815450,-1277.185468,-1012.649373,-387.355470
933933.933934,-340.510856,-875.772233,-765.425619,-1277.805238,-1013.344908,-387.771088
934934.934935,-340.668227,-876.369957,-766.035432,-1278.424254,-1014.039878,-388.186705
935935.935936,-340.825403,-876.967193,-766.644890,-1279.042518,-1014.734282,-388.602323
936936.936937,-340.982384,-877.563940,-767.253991,-1279.660032,-1015.428121,-389.017940
937937.937938,-341.139172,-878.160200,-767.862738,-1280.276796,-1016.121395,-389.433558
938938.938939,-341.295766,-878.755972,-768.471130,-1280.892813,-1016.814107,-389.849175
939939.939940,-341.452166,-879.351258,-769.079167,-1281.508082,-1017.506255,-390.264793
940940.940941,-341.608374,-879.946057,-769.686849,-1282.122607,-1018.197841,-390.680410
941941.941942,-341.764389,-880.540371,-770.294178,-1282.736387,-1018.888865,-391.096027
942942.942943,-341.920211,-881.134199,-770.901153,-1283.349425,-1019.579328,-391.511645
943943.943944,-342.075842,-881.727544,-771.507774,-1283.961721,-1020.269231,-391.927262
944944.944945,-342.231281,-882.320404,-772.114042,-1284.573277,-1020.958574,-392.342880
945945.945946,-342.386529,-882.912781,-772.719957,-1285.184095,-1021.647358,-392.758497
946946.946947,-342.541586,-883.504675,-773.325519,-1285.794175,-1022.335584,-393.174115
947947.947948,-342.696452,-884.096087,-773.930729,-1286.403519,-1023.023251,-393.589732
948948.948949,-342.851128,-884.687017,-774.535586,-1287.012129,-1023.710362,-394.005350
949949.949950,-343.005615,-885.277466,-775.140092,-1287.620005,-1024.396916,-394.420967
950950.950951,-343.159911,-885.867434,-775.744246,-1288.227148,-1025.082914,-394.836585
951951.951952,-343.314019,-886.456923,-776.348048,-1288.833561,-1025.768357,-395.252202
952952.952953,-343.467938,-887.045932,-776.951500,-1289.439244,-1026.453245,-395.667820
953953.953954,-343.621668,-887.634462,-777.554600,-1290.044199,-1027.137579,-396.083437
954954.954955,-343.775211,-888.222513,-778.157351,-1290.648427,-1027.821360,-396.499054
955955.955956,-343.928565,-888.810087,-778.759750,-1291.251930,-1028.504588,-396.914672
956956.956957,-344.081732,-889.397184,-779.361800,-1291.854708,-1029.187264,-397.330289
957957.957958,-344.234712,-889.983803,-779.963500,-1292.456762,-1029.869389,-397.745907
958958.958959,-344.387505,-890.569947,-780.564851,-1293.058095,-1030.550962,-398.161524
959959.959960,-344.540112,-891.155615,-781.165852,-1293.658708,-1031.231986,-398.577142
960960.960961,-344.692533,-891.740808,-781.766505,-1294.258601,-1031.912459,-398.992759
961961.961962,-344.844768,-892.325526,-782.366809,-1294.857776,-1032.592384,-399.408377
962962.962963,-344.996817,-892.909771,-782.966764,-1295.456234,-1033.271761,-399.823994
963963.963964,-345.148682,-893.493542,-783.566371,-1296.053977,-1033.950590,-400.239612
964964.964965,-345.300362,-894.076840,-784.165631,-1296.651006,-1034.628871,-400.655229
965965.965966,-345.451857,-894.659666,-784.764543,-1297.247321,-1035.306607,-401.070846
966966.966967,-345.603168,-895.242020,-785.363107,-1297.842925,-1035.983796,-401.486464
967967.967968,-345.754296,-895.823902,-785.961325,-1298.437818,-1036.660440,-401.902081
968968.968969,-345.905240,-896.405314,-786.559196,-1299.032002,-1037.336540,-402.317699
969969.969970,-346.056001,-896.986256,-787.156720,-1299.625479,-1038.012095,-402.733316
970970.970971,-346.206579,-897.566728,-787.753898,-1300.218248,-1038.687108,-403.148934
971971.971972,-346.356975,-898.146731,-788.350730,-1300.810312,-1039.361577,-403.564551
972972.972973,-346.507189,-898.726266,-788.947216,-1301.401672,-1040.035505,-403.980169
973973.973974,-346.657221,-899.305332,-789.543357,-1301.992328,-1040.708890,-404.395786
974974.974975,-346.807072,-899.883931,-790.139153,-1302.582283,-1041.381735,-404.811404
975975.975976,-346.956741,-900.462063,-790.734604,-1303.171538,-1042.054040,-405.227021
976976.976977,-347.106230,-901.039729,-791.329710,-1303.760093,-1042.725805,-405.642639
977977.977978,-347.255538,-901.616928,-791.924472,-1304.347950,-1043.397031,-406.058256
978978.978979,-347.404666,-902.193663,-792.518890,-1304.935110,-1044.067719,-406.473873
979979.979980,-347.553615,-902.769932,-793.112964,-1305.521574,-1044.737868,-406.889491
980980.980981,-347.702383,-903.345737,-793.706694,-1306.107344,-1045.407481,-407.305108
981981.981982,-347.850973,-903.921079,-794.300081,-1306.692421,-1046.076557,-407.720726
982982.982983,-347.999384,-904.495957,-794.893125,-1307.276806,-1046.745097,-408.136343
983983.983984,-348.147616,-905.070372,-795.485826,-1307.860500,-1047.413101,-408.551961
984984.984985,-348.295670,-905.644326,-796.078185,-1308.443504,-1048.080571,-408.967578
985985.985986,-348.443546,-906.217818,-796.670202,-1309.025820,-1048.747506,-409.383196
986986.986987,-348.591245,-906.790848,-797.261876,-1309.607448,-1049.413908,-409.798813
987987.987988,-348.738766,-907.363418,-797.853209,-1310.188391,-1050.079777,-410.214431
988988.988989,-348.886111,-907.935528,-798.444200,-1310.768649,-1050.745114,-410.630048
989989.989990,-349.033279,-908.507179,-799.034851,-1311.348223,-1051.409919,-411.045665
990990.990991,-349.180270,-909.078370,-799.625160,-1311.927115,-1052.074193,-411.461283
991991.991992,-349.327086,-909.649103,-800.215128,-1312.505326,-1052.737936,-411.876900
992992.992993,-349.473726,-910.219378,-800.804757,-1313.082856,-1053.401149,-412.292518
993993.993994,-349.620190,-910.789196,-801.394045,-1313.659708,-1054.063833,-412.708135
994994.994995,-349.766480,-911.358556,-801.982993,-1314.235882,-1054.725988,-413.123753
995995.995996,-349.912594,-911.927460,-802.571602,-1314.811379,-1055.387615,-413.539370
996996.996997,-350.058534,-912.495909,-803.159871,-1315.386201,-1056.048714,-413.954988
997997.997998,-350.204301,-913.063902,-803.747801,-1315.960349,-1056.709287,-414.370605
998998.998999,-350.349893,-913.631440,-804.335393,-1316.533824,-1057.369333,-414.786223
1000000.000000,-350.495312,-914.198524,-804.922646,-1317.106626,-1058.028853,-415.201840


==> data/utility_overprice_trade.csv <==
budget,-1; 0,-1; +1,0; +1
0.000000,0.000000,0.000000,0.000000
1001.001001,1.863227,1.411265,0.959424
2002.002002,3.718072,2.818439,1.918847
3003.003003,5.564589,4.221539,2.878271
4004.004004,7.402831,5.620579,3.837694
5005.005005,9.232852,7.015575,4.797118
6006.006006,11.054706,8.406542,5.756541
7007.007007,12.868445,9.793494,6.715965
8008.008008,14.674121,11.176448,7.675388
9009.009009,16.471786,12.555417,8.634812
10010.010010,18.261490,13.930416,9.594235
11011.011011,20.043286,15.301462,10.553659
12012.012012,21.817223,16.668567,11.513082
13013.013013,23.583352,18.031746,12.472506
14014.014014,25.341722,19.391015,13.431929
15015.015015,27.092383,20.746388,14.391353
16016.016016,28.835382,22.097879,15.350776
17017.017017,30.570769,23.445503,16.310200
18018.018018,32.298592,24.789273,17.269623
19019.019019,34.018898,26.129204,18.229047
20020.020020,35.731735,27.465311,19.188470
21021.021021,37.437149,28.797607,20.147894
22022.022022,39.135186,30.126107,21.107317
23023.023023,40.825894,31.450823,22.066741
24024.024024,42.509317,32.771771,23.026164
25025.025025,44.185501,34.088965,23.985588
26026.026026,45.854491,35.402417,24.945011
27027.027027,47.516332,36.712142,25.904435
28028.028028,49.171067,38.018153,26.863858
29029.029029,50.818741,39.320464,27.823282
30030.030030,52.459397,40.619089,28.782705
31031.031031,54.093079,41.914040,29.742129
32032.032032,55.719829,43.205332,30.701552
33033.033033,57.339690,44.492978,31.660976
34034.034034,58.952704,45.776990,32.620399
35035.035035,60.558913,47.057383,33.579823
36036.036036,62.158358,48.334170,34.539246
37037.037037,63.751081,49.607363,35.498670
38038.038038,65.337122,50.876975,36.458093
39039.039039,66.916522,52.143020,37.417517
40040.040040,68.489321,53.405511,38.376940
41041.041041,70.055560,54.664460,39.336364
42042.042042,71.615277,55.919881,40.295787
43043.043043,73.168511,57.171785,41.255211
44044.044044,74.715303,58.420187,42.214634
45045.045045,76.255690,59.665098,43.174058
46046.046046,77.789711,60.906530,44.133481
47047.047047,79.317404,62.144498,45.092905
48048.048048,80.838807,63.379012,46.052328
49049.049049,82.353957,64.610086,47.011752
50050.050050,83.862891,65.837732,47.971175
51051.051051,85.365647,67.061962,48.930599
52052.052052,86.862260,68.282788,49.890022
53053.053053,88.352768,69.500223,50.849446
54054.054054,89.837206,70.714279,51.808869
55055.055055,91.315610,71.924968,52.768293
56056.056056,92.788015,73.132302,53.727716
57057.057057,94.254457,74.336293,54.687140
58058.058058,95.714971,75.536953,55.646563
59059.059059,97.169592,76.734294,56.605987
60060.060060,98.618353,77.928327,57.565410
61061.061061,100.061289,79.119065,58.524834
62062.062062,101.498435,80.306519,59.484257
63063.063063,102.929822,81.490701,60.443681
64064.064064,104.355486,82.671622,61.403104
65065.065065,105.775459,83.849295,62.362528
66066.066066,107.189774,85.023730,63.321951
67067.067067,108.598464,86.194940,64.281375
68068.068068,110.001561,87.362934,65.240798
69069.069069,111.399097,88.527726,66.200222
70070.070070,112.791104,89.689326,67.159645
71071.071071,114.177614,90.847746,68.119069
72072.072072,115.558658,92.002996,69.078492
73073.073073,116.934268,93.155089,70.037916
74074.074074,118.304475,94.304034,70.997339
75075.075075,119.669308,95.449844,71.956763
76076.076076,121.028800,96.592529,72.916186
77077.077077,122.382979,97.732100,73.875610
78078.078078,123.731877,98.868568,74.835033
79079.079079,125.075523,100.001945,75.794457
80080.080080,126.413946,101.132240,76.753880
81081.081081,127.747177,102.259465,77.713304
82082.082082,129.075243,103.383631,78.672727
83083.083083,130.398175,104.504747,79.632151
84084.084084,131.716001,105.622826,80.591574
85085.085085,133.028750,106.737877,81.550998
86086.086086,134.336450,107.849911,82.510421
87087.087087,135.639129,108.958938,83.469845
88088.088088,136.936814,110.064970,84.429268
89089.089089,138.229535,111.168016,85.388692
90090.090090,139.517318,112.268087,86.348115
91091.091091,140.800191,113.365193,87.307539
92092.092092,142.078180,114.459344,88.266962
93093.093093,143.351314,115.550552,89.226386
94094.094094,144.619618,116.638825,90.185809
95095.095095,145.883119,117.724174,91.145233
96096.096096,147.141844,118.806610,92.104656
97097.097097,148.395818,119.886142,93.064080
98098.098098,149.645069,120.962781,94.023503
99099.099099,150.889620,122.036536,94.982927
100100.100100,152.129499,123.107417,95.942350
101101.101101,153.364731,124.175434,96.901774
102102.102102,154.595341,125.240598,97.861197
103103.103103,155.821353,126.302917,98.820621
104104.104104,157.042794,127.362403,99.780044
105105.105105,158.259687,128.419063,100.739468
106106.106106,159.472057,129.472909,101.698891
107107.107107,160.679929,130.523950,102.658315
108108.108108,161.883327,131.572195,103.617738
109109.109109,163.082275,132.617654,104.577162
110110.110110,164.276796,133.660337,105.536585
111111.111111,165.466915,134.700253,106.496009
112112.112112,166.652656,135.737412,107.455432
113113.113113,167.834040,136.771822,108.414856
114114.114114,169.011093,137.803494,109.374279
115115.115115,170.183836,138.832436,110.333703
116116.116116,171.352292,139.858659,111.293126
117117.117117,172.516486,140.882171,112.252550
118118.118118,173.676438,141.902981,113.211973
119119.119119,174.832171,142.921099,114.171397
120120.120120,175.983709,143.936533,115.130820
121121.121121,177.131072,144.949294,116.090244
122122.122122,178.274283,145.959389,117.049667
123123.123123,179.413363,146.966829,118.009091
124124.124124,180.548335,147.971621,118.968514
125125.125125,181.679220,148.973776,119.927938
126126.126126,182.806039,149.973301,120.887361
127127.127127,183.928813,150.970206,121.846785
128128.128128,185.047564,151.964500,122.806208
129129.129129,186.162312,152.956191,123.765632
130130.130130,187.273079,153.945288,124.725055
131131.131131,188.379884,154.931800,125.684479
132132.132132,189.482749,155.915736,126.643902
133133.133133,190.581694,156.897104,127.603326
134134.134134,191.676739,157.875913,128.562749
135135.135135,192.767905,158.852172,129.522173
136136.136136,193.855210,159.825888,130.481596
137137.137137,194.938675,160.797072,131.441020
138138.138138,196.018321,161.765730,132.400443
139139.139139,197.094165,162.731871,133.359867
140140.140140,198.166228,163.695505,134.319290
141141.141141,199.234530,164.656639,135.278714
142142.142142,200.299089,165.615281,136.238137
143143.143143,201.359924,166.571441,137.197561
144144.144144,202.417054,167.525126,138.156985
145145.145145,203.470498,168.476344,139.116408
146146.146146,204.520275,169.425104,140.075832
147147.147147,205.566404,170.371414,141.035255
148148.148148,206.608902,171.315281,141.994679
149149.149149,207.647788,172.256715,142.954102
150150.150150,208.683081,173.195723,143.913526
151151.151151,209.714798,174.132314,144.872949
152152.152152,210.742957,175.066494,145.832373
153153.153153,211.767577,175.998273,146.791796
154154.154154,212.788674,176.927658,147.751220
155155.155155,213.806267,177.854657,148.710643
156156.156156,214.820373,178.779278,149.670067
157157.157157,215.831009,179.701528,150.629490
158158.158158,216.838193,180.621417,151.588914
159159.159159,217.841941,181.538950,152.548337
160160.160160,218.842272,182.454137,153.507761
161161.161161,219.839201,183.366985,154.467184
162162.162162,220.832746,184.277501,155.426608
163163.163163,221.822923,185.185694,156.386031
164164.164164,222.809749,186.091570,157.345455
165165.165165,223.793241,186.995138,158.304878
166166.166166,224.773414,187.896405,159.264302
167167.167167,225.750286,188.795378,160.223725
168168.168168,226.723871,189.692066,161.183149
169169.169169,227.694188,190.586475,162.142572
170170.170170,228.661250,191.478613,163.101996
171171.171171,229.625075,192.368487,164.061419
172172.172172,230.585678,193.256105,165.020843
173173.173173,231.543074,194.141474,165.980266
174174.174174,232.497280,195.024602,166.939690
175175.175175,233.448311,195.905495,167.899113
176176.176176,234.396182,196.784162,168.858537
177177.177177,235.340908,197.660608,169.817960
178178.178178,236.282505,198.534842,170.777384
179179.179179,237.220987,199.406871,171.736807
180180.180180,238.156370,200.276701,172.696231
181181.181181,239.088669,201.144341,173.655654
182182.182182,240.017898,202.009796,174.615078
183183.183183,240.944073,202.873075,175.574501
184184.184184,241.867207,203.734183,176.533925
185185.185185,242.787316,204.593129,177.493348
186186.186186,243.704413,205.449919,178.452772
187187.187187,244.618513,206.304560,179.412195
188188.188188,245.529631,207.157059,180.371619
189189.189189,246.437780,208.007422,181.331042
190190.190190,247.342975,208.855658,182.290466
191191.191191,248.245229,209.701772,183.249889
192192.192192,249.144557,210.545771,184.209313
193193.193193,250.040973,211.387663,185.168736
194194.194194,250.934489,212.227453,186.128160
195195.195195,251.825120,213.065150,187.087583
196196.196196,252.712880,213.900758,188.047007
197197.197197,253.597781,214.734286,189.006430
198198.198198,254.479838,215.565740,189.965854
199199.199199,255.359063,216.395126,190.925277
200200.200200,256.235470,217.222451,191.884701
201201.201201,257.109072,218.047721,192.844124
202202.202202,257.979882,218.870944,193.803548
203203.203203,258.847913,219.692125,194.762971
204204.204204,259.713178,220.511271,195.722395
205205.205205,260.575690,221.328389,196.681818
206206.206206,261.435462,222.143485,197.641242
207207.207207,262.292506,222.956566,198.600665
208208.208208,263.146834,223.767637,199.560089
209209.209209,263.998461,224.576706,200.519512
210210.210210,264.847397,225.383778,201.478936
211211.211211,265.693655,226.188861,202.438359
212212.212212,266.537248,226.991959,203.397783
213213.213213,267.378188,227.793080,204.357206
214214.214214,268.216487,228.592230,205.316630
215215.215215,269.052157,229.389415,206.276053
216216.216216,269.885210,230.184641,207.235477
217217.217217,270.715658,230.977914,208.194900
218218.218218,271.543513,231.769241,209.154324
219219.219219,272.368787,232.558628,210.113747
220220.220220,273.191492,233.346080,211.073171
221221.221221,274.011638,234.131604,212.032594
222222.222222,274.829239,234.915206,212.992018
223223.223223,275.644304,235.696893,213.951441
224224.224224,276.456847,236.476669,214.910865
225225.225225,277.266877,237.254541,215.870288
226226.226226,278.074407,238.030515,216.829712
227227.227227,278.879448,238.804596,217.789135
228228.228228,279.682011,239.576792,218.748559
229229.229229,280.482106,240.347107,219.707982
230230.230230,281.279746,241.115548,220.667406
231231.231231,282.074941,241.882120,221.626829
232232.232232,282.867702,242.646830,222.586253
233233.233233,283.658040,243.409682,223.545676
234234.234234,284.445966,244.170684,224.505100
235235.235235,285.231490,244.929840,225.464523
236236.236236,286.014624,245.687156,226.423947
237237.237237,286.795377,246.442638,227.383370
238238.238238,287.573760,247.196292,228.342794
239239.239239,288.349785,247.948124,229.302217
240240.240240,289.123460,248.698139,230.261641
241241.241241,289.894797,249.446342,231.221064
242242.242242,290.663806,250.192740,232.180488
243243.243243,291.430498,250.937337,233.139911
244244.244244,292.194882,251.680140,234.099335
245245.245245,292.956968,252.421155,235.058758
246246.246246,293.716767,253.160385,236.018182
247247.247247,294.474288,253.897838,236.977605
248248.248248,295.229543,254.633518,237.937029
249249.249249,295.982539,255.367432,238.896452
250250.250250,296.733288,256.099583,239.855876
251251.251251,297.481800,256.829979,240.815299
252252.252252,298.228083,257.558624,241.774723
253253.253253,298.972148,258.285524,242.734146
254254.254254,299.714004,259.010683,243.693570
255255.255255,300.453660,259.734108,244.652993
256256.256256,301.191128,260.455804,245.612417
257257.257257,301.926414,261.175775,246.571840
258258.258258,302.659530,261.894028,247.531264
259259.259259,303.390485,262.610568,248.490687
260260.260260,304.119288,263.325399,249.450111
261261.261261,304.845947,264.038527,250.409534
262262.262262,305.570473,264.749957,251.368958
263263.263263,306.292874,265.459695,252.328381
264264.264264,307.013160,266.167745,253.287805
265265.265265,307.731340,266.874112,254.247228
266266.266266,308.447422,267.578803,255.206652
267267.267267,309.161416,268.281822,256.166075
268268.268268,309.873330,268.983173,257.125499
269269.269269,310.583174,269.682862,258.084922
270270.270270,311.290955,270.380895,259.044346
271271.271271,311.996684,271.077276,260.003769
272272.272272,312.700368,271.772009,260.963193
273273.273273,313.402016,272.465101,261.922616
274274.274274,314.101637,273.156556,262.882040
275275.275275,314.799240,273.846379,263.841463
276276.276276,315.494832,274.534575,264.800887
277277.277277,316.188423,275.221149,265.760310
278278.278278,316.880021,275.906106,266.719734
279279.279279,317.569633,276.589450,267.679157
280280.280280,318.257269,277.271187,268.638581
281281.281281,318.942937,277.951321,269.598004
282282.282282,319.626645,278.629857,270.557428
283283.283283,320.308401,279.306801,271.516851
284284.284284,320.988214,279.982156,272.476275
285285.285285,321.666090,280.655927,273.435699
286286.286286,322.342040,281.328120,274.395122
287287.287287,323.016069,281.998740,275.354546
288288.288288,323.688188,282.667789,276.313969
289289.289289,324.358402,283.335275,277.273393
290290.290290,325.026721,284.001200,278.232816
291291.291291,325.693152,284.665571,279.192240
292292.292292,326.357703,285.328390,280.151663
293293.293293,327.020381,285.989664,281.111087
294294.294294,327.681195,286.649397,282.070510
295295.295295,328.340152,287.307593,283.029934
296296.296296,328.997260,287.964257,283.989357
297297.297297,329.652526,288.619393,284.948781
298298.298298,330.305957,289.273007,285.908204
299299.299299,330.957562,289.925101,286.867628
300300.300300,331.607348,290.575682,287.827051
301301.301301,332.255322,291.224754,288.786475
302302.302302,332.901492,291.872321,289.745898
303303.303303,333.545864,292.518387,290.705322
304304.304304,334.188447,293.162957,291.664745
305305.305305,334.829247,293.806035,292.624169
306306.306306,335.468272,294.447627,293.583592
307307.307307,336.105529,295.087735,294.543016
308308.308308,336.741026,295.726365,295.502439
309309.309309,337.374768,296.363522,296.461863
310310.310310,338.006764,296.999208,297.421286
311311.311311,338.637020,297.633429,298.380710
312312.312312,339.265543,298.266189,299.340133
313313.313313,339.892341,298.897493,300.299557
314314.314314,340.517420,299.527344,301.258980
315315.315315,341.140787,300.155747,302.218404
316316.316316,341.762450,300.782706,303.177827
317317.317317,342.382414,301.408225,304.137251
318318.318318,343.000686,302.032309,305.096674
319319.319319,343.617274,302.654962,306.056098
320320.320320,344.232185,303.276187,307.015521
321321.321321,344.845424,303.895990,307.974945
322322.322322,345.456998,304.514374,308.934368
323323.323323,346.066914,305.131344,309.893792
324324.324324,346.675179,305.746904,310.853215
325325.325325,347.281800,306.361057,311.812639
326326.326326,347.886782,306.973808,312.772062
327327.327327,348.490132,307.585161,313.731486
328328.328328,349.091856,308.195120,314.690909
329329.329329,349.691962,308.803689,315.650333
330330.330330,350.290455,309.410873,316.609756
331331.331331,350.887342,310.016674,317.569180
332332.332332,351.482629,310.621098,318.528603
333333.333333,352.076322,311.224148,319.488027
334334.334334,352.668427,311.825828,320.447450
335335.335335,353.258952,312.426143,321.406874
336336.336336,353.847901,313.025095,322.366297
337337.337337,354.435282,313.622690,323.325721
338338.338338,355.021099,314.218931,324.285144
339339.339339,355.605361,314.813822,325.244568
340340.340340,356.188071,315.407366,326.203991
341341.341341,356.769237,315.999568,327.163415
342342.342342,357.348864,316.590432,328.122838
343343.343343,357.926959,317.179962,329.082262
344344.344344,358.503527,317.768161,330.041685
345345.345345,359.078574,318.355033,331.001109
346346.346346,359.652106,318.940582,331.960532
347347.347347,360.224129,319.524812,332.919956
348348.348348,360.794649,320.107727,333.879379
349349.349349,361.363671,320.689330,334.838803
350350.350350,361.931202,321.269625,335.798226
351351.351351,362.497246,321.848616,336.757650
352352.352352,363.061811,322.426307,337.717073
353353.353353,363.624900,323.002701,338.676497
354354.354354,364.186521,323.577802,339.635920
355355.355355,364.746679,324.151614,340.595344
356356.356356,365.305378,324.724141,341.554767
357357.357357,365.862626,325.295386,342.514191
358358.358358,366.418426,325.865353,343.473614
359359.359359,366.972786,326.434045,344.433038
360360.360360,367.525710,327.001467,345.392461
361361.361361,368.077203,327.567621,346.351885
362362.362362,368.627272,328.132512,347.311308
363363.363363,369.175921,328.696143,348.270732
364364.364364,369.723156,329.258517,349.230155
365365.365365,370.268983,329.819639,350.189579
366366.366366,370.813406,330.379511,351.149002
367367.367367,371.356430,330.938138,352.108426
368368.368368,371.898062,331.495522,353.067849
369369.369369,372.438307,332.051668,354.027273
370370.370370,372.977169,332.606579,354.986696
371371.371371,373.514653,333.160258,355.946120
372372.372372,374.050766,333.712709,356.905543
373373.373373,374.585512,334.263935,357.864967
374374.374374,375.118895,334.813940,358.824390
375375.375375,375.650922,335.362728,359.783814
376376.376376,376.181598,335.910301,360.743237
377377.377377,376.710926,336.456663,361.702661
378378.378378,377.238913,337.001818,362.662084
379379.379379,377.765564,337.545769,363.621508
380380.380380,378.290882,338.088519,364.580931
381381.381381,378.814874,338.630072,365.540355
382382.382382,379.337544,339.170431,366.499778
383383.383383,379.858897,339.709599,367.459202
384384.384384,380.378938,340.247581,368.418625
385385.385385,380.897671,340.784378,369.378049
386386.386386,381.415103,341.319995,370.337472
387387.387387,381.931236,341.854435,371.296896
388388.388388,382.446077,342.387700,372.256319
389389.389389,382.959629,342.919796,373.215743
390390.390390,383.471898,343.450723,374.175166
391391.391391,383.982889,343.980487,375.134590
392392.392392,384.492605,344.509090,376.094013
393393.393393,385.001052,345.036535,377.053437
394394.394394,385.508234,345.562826,378.012860
395395.395395,386.014157,346.087966,378.972284
396396.396396,386.518823,346.611958,379.931707
397397.397397,387.022239,347.134806,380.891131
398398.398398,387.524408,347.656511,381.850554
399399.399399,388.025336,348.177079,382.809978
400400.400400,388.525026,348.696511,383.769401
401401.401401,389.023483,349.214812,384.728825
402402.402402,389.520712,349.731983,385.688248
403403.403403,390.016716,350.248029,386.647672
404404.404404,390.511501,350.762952,387.607095
405405.405405,391.005071,351.276755,388.566519
406406.406406,391.497431,351.789443,389.525942
407407.407407,391.988583,352.301017,390.485366
408408.408408,392.478534,352.811480,391.444789
409409.409409,392.967287,353.320837,392.404213
410410.410410,393.454846,353.829089,393.363636
411411.411411,393.941217,354.336241,394.323060
412412.412412,394.426402,354.842294,395.282483
413413.413413,394.910407,355.347253,396.241907
414414.414414,395.393235,355.851120,397.201330
415415.415415,395.874890,356.353897,398.160754
416416.416416,396.355378,356.855589,399.120177
417417.417417,396.834702,357.356198,400.079601
418418.418418,397.312866,357.855727,401.039024
419419.419419,397.789874,358.354179,401.998448
420420.420420,398.265730,358.851557,402.957871
421421.421421,398.740439,359.347863,403.917295
422422.422422,399.214005,359.843102,404.876718
423423.423423,399.686431,360.337276,405.836142
424424.424424,400.157721,360.830387,406.795565
425425.425425,400.627881,361.322439,407.754989
426426.426426,401.096913,361.813434,408.714412
427427.427427,401.564821,362.303376,409.673836
428428.428428,402.031610,362.792267,410.633260
429429.429429,402.497283,363.280110,411.592683
430430.430430,402.961845,363.766908,412.552107
431431.431431,403.425299,364.252664,413.511530
432432.432432,403.887649,364.737381,414.470954
433433.433433,404.348899,365.221061,415.430377
434434.434434,404.809053,365.703708,416.389801
435435.435435,405.268115,366.185324,417.349224
436436.436436,405.726088,366.665912,418.308648
437437.437437,406.182976,367.145474,419.268071
438438.438438,406.638783,367.624015,420.227495
439439.439439,407.093514,368.101535,421.186918
440440.440440,407.547170,368.578039,422.146342
441441.441441,407.999757,369.053529,423.105765
442442.442442,408.451278,369.528007,424.065189
443443.443443,408.901736,370.001476,425.024612
444444.444444,409.351136,370.473940,425.984036
445445.445445,409.799481,370.945401,426.943459
446446.446446,410.246774,371.415861,427.902883
447447.447447,410.693019,371.885323,428.862306
448448.448448,411.138221,372.353790,429.821730
449449.449449,411.582381,372.821265,430.781153
450450.450450,412.025505,373.287750,431.740577
451451.451451,412.467595,373.753248,432.700000
452452.452452,412.908655,374.217761,433.659424
453453.453453,413.348689,374.681293,434.618847
454454.454454,413.787700,375.143846,435.578271
455455.455455,414.225692,375.605422,436.537694
456456.456456,414.662667,376.066025,437.497118
457457.457457,415.098631,376.525656,438.456541
458458.458458,415.533585,376.984319,439.415965
459459.459459,415.967533,377.442015,440.375388
460460.460460,416.400480,377.898748,441.334812
461461.461461,416.832427,378.354521,442.294235
462462.462462,417.263379,378.809335,443.253659
463463.463463,417.693340,379.263193,444.213082
464464.464464,418.122311,379.716098,445.172506
465465.465465,418.550297,380.168052,446.131929
466466.466466,418.977302,380.619059,447.091353
467467.467467,419.403327,381.069120,448.050776
468468.468468,419.828377,381.518238,449.010200
469469.469469,420.252456,381.966415,449.969623
470470.470470,420.675565,382.413654,450.929047
471471.471471,421.097708,382.859958,451.888470
472472.472472,421.518890,383.305329,452.847894
473473.473473,421.939112,383.749769,453.807317
474474.474474,422.358378,384.193281,454.766741
475475.475475,422.776691,384.635868,455.726164
476476.476476,423.194055,385.077531,456.685588
477477.477477,423.610473,385.518274,457.645011
478478.478478,424.025947,385.958098,458.604435
479479.479479,424.440482,386.397007,459.563858
480480.480480,424.854079,386.835002,460.523282
481481.481481,425.266743,387.272087,461.482705
482482.482482,425.678475,387.708262,462.442129
483483.483483,426.089280,388.143532,463.401552
484484.484484,426.499161,388.577898,464.360976
485485.485485,426.908120,389.011362,465.320399
486486.486486,427.316160,389.443927,466.279823
487487.487487,427.723286,389.875596,467.239246
488488.488488,428.129498,390.306371,468.198670
489489.489489,428.534801,390.736253,469.158093
490490.490490,428.939198,391.165246,470.117517
491491.491491,429.342692,391.593352,471.076940
492492.492492,429.745284,392.020572,472.036364
493493.493493,430.146980,392.446911,472.995787
494494.494494,430.547781,392.872369,473.955211
495495.495495,430.947690,393.296949,474.914634
496496.496496,431.346710,393.720653,475.874058
497497.497497,431.744845,394.143484,476.833481
498498.498498,432.142096,394.565444,477.792905
499499.499499,432.538468,394.986535,478.752328
500500.500501,432.933962,395.406760,479.711752
501501.501502,433.328582,395.826120,480.671175
502502.502503,433.722330,396.244618,481.630599
503503.503504,434.115210,396.662257,482.590022
504504.504505,434.507224,397.079038,483.549446
505505.505506,434.898375,397.494964,484.508869
506506.506507,435.288666,397.910037,485.468293
507507.507508,435.678099,398.324259,486.427716
508508.508509,436.066677,398.737632,487.387140
509509.509510,436.454404,399.150159,488.346563
510510.510511,436.841281,399.561842,489.305987
511511.511512,437.227312,399.972683,490.265410
512512.512513,437.612499,400.382684,491.224834
513513.513514,437.996846,400.791848,492.184257
514514.514515,438.380353,401.200176,493.143681
515515.515516,438.763026,401.607670,494.103104
516516.516517,439.144865,402.014334,495.062528
517517.517518,439.525874,402.420169,496.021951
518518.518519,439.906055,402.825177,496.981375
519519.519520,440.285411,403.229360,497.940798
520520.520521,440.663945,403.632720,498.900222
521521.521522,441.041660,404.035260,499.859645
522522.522523,441.418557,404.436982,500.819069
523523.523524,441.794639,404.837888,501.778492
524524.524525,442.169910,405.237979,502.737916
525525.525526,442.544372,405.637259,503.697339
526526.526527,442.918026,406.035729,504.656763
527527.527528,443.290876,406.433390,505.616186
528528.528529,443.662925,406.830247,506.575610
529529.529530,444.034175,407.226299,507.535033
530530.530531,444.404628,407.621550,508.494457
531531.531532,444.774286,408.016001,509.453880
532532.532533,445.143154,408.409655,510.413304
533533.533534,445.511232,408.802513,511.372727
534534.534535,445.878523,409.194578,512.332151
535535.535536,446.245031,409.585852,513.291574
536536.536537,446.610756,409.976336,514.250998
537537.537538,446.975703,410.366033,515.210421
538538.538539,447.339873,410.754945,516.169845
539539.539540,447.703268,411.143073,517.129268
540540.540541,448.065891,411.530420,518.088692
541541.541542,448.427745,411.916988,519.048115
542542.542543,448.788832,412.302778,520.007539
543543.543544,449.149154,412.687793,520.966962
544544.544545,449.508714,413.072035,521.926386
545545.545546,449.867514,413.455505,522.885809
546546.546547,450.225556,413.838206,523.845233
547547.547548,450.582843,414.220139,524.804656
548548.548549,450.939377,414.601307,525.764080
549549.549550,451.295160,414.981712,526.723503
550550.550551,451.650196,415.361354,527.682927
551551.551552,452.004485,415.740237,528.642350
552552.552553,452.358031,416.118363,529.601774
553553.553554,452.710835,416.495732,530.561197
554554.554555,453.062901,416.872348,531.520621
555555.555556,453.414229,417.248211,532.480044
556556.556557,453.764823,417.623324,533.439468
557557.557558,454.114685,417.997690,534.398891
558558.558559,454.463817,418.371308,535.358315
559559.559560,454.812222,418.744183,536.317738
560560.560561,455.159901,419.116315,537.277162
561561.561562,455.506856,419.487706,538.236585
562562.562563,455.853091,419.858358,539.196009
563563.563564,456.198606,420.228274,540.155432
564564.564565,456.543405,420.597454,541.114856
565565.565566,456.887490,420.965901,542.074279
566566.566567,457.230862,421.333617,543.033703
567567.567568,457.573524,421.700603,543.993126
568568.568569,457.915478,422.066861,544.952550
569569.569570,458.256727,422.432394,545.911974
570570.570571,458.597272,422.797202,546.871397
571571.571572,458.937115,423.161288,547.830821
572572.572573,459.276259,423.524654,548.790244
573573.573574,459.614706,423.887301,549.749668
574574.574575,459.952457,424.249232,550.709091
575575.575576,460.289516,424.610447,551.668515
576576.576577,460.625883,424.970949,552.627938
577577.577578,460.961562,425.330739,553.587362
578578.578579,461.296554,425.689820,554.014542
579579.579580,461.630861,426.048193,554.279543
580580.580581,461.964485,426.405860,554.543736
581581.581582,462.297429,426.762822,554.807124
582582.582583,462.629694,427.119082,555.069711
583583.583584,462.961283,427.474641,555.331498
584584.584585,463.292198,427.829501,555.592490
585585.585586,463.622439,428.183663,555.852690
586586.586587,463.952011,428.537130,556.112099
587587.587588,464.280914,428.889903,556.370722
588588.588589,464.609150,429.241983,556.628560
589589.589590,464.936722,429.593374,556.885618
590590.590591,465.263632,429.944075,557.141898
591591.591592,465.589881,430.294089,557.397402
592592.592593,465.915471,430.643418,557.652135
593593.593594,466.240405,430.992064,557.906098
594594.594595,466.564685,431.340027,558.159294
595595.595596,466.888311,431.687310,558.411727
596596.596597,467.211287,432.033915,558.663399
597597.597598,467.533614,432.379842,558.914313
598598.598599,467.855294,432.725095,559.164472
599599.599600,468.176329,433.069674,559.413879
600600.600601,468.496721,433.413581,559.662536
601601.601602,468.816472,433.756817,559.910446
602602.602603,469.135583,434.099385,560.157612
603603.603604,469.454058,434.441287,560.404037
604604.604605,469.771896,434.782523,560.649723
605605.605606,470.089101,435.123095,560.894674
606606.606607,470.405674,435.463005,561.138892
607607.607608,470.721617,435.802255,561.382379
608608.608609,471.036932,436.140846,561.625138
609609.609610,471.351621,436.478780,561.867173
610610.610611,471.665685,436.816058,562.108485
611611.611612,471.979127,437.152683,562.349077
612612.612613,472.291948,437.488655,562.588953
613613.613614,472.604150,437.823976,562.828114
614614.614615,472.915735,438.158648,563.066563
615615.615616,473.226704,438.492673,563.304303
616616.616617,473.537060,438.826052,563.541336
617617.617618,473.846804,439.158786,563.777666
618618.618619,474.155938,439.490878,564.013294
619619.619620,474.464464,439.822328,564.248223
620620.620621,474.772383,440.153138,564.482455
621621.621622,475.079697,440.483311,564.715994
622622.622623,475.386409,440.812847,564.948842
623623.623624,475.692519,441.141748,565.181001
624624.624625,475.998030,441.470016,565.412474
625625.625626,476.302943,441.797651,565.643263
626626.626627,476.607260,442.124656,565.873371
627627.627628,476.910983,442.451033,566.102800
628628.628629,477.214113,442.776782,566.331552
629629.629630,477.516652,443.101905,566.559631
630630.630631,477.818602,443.426404,566.787038
631631.631632,478.119965,443.750281,567.013777
632632.632633,478.420741,444.073536,567.239849
633633.633634,478.720934,444.396171,567.465256
634634.634635,479.020544,444.718188,567.690002
635635.635636,479.319573,445.039589,567.914089
636636.636637,479.618023,445.360374,568.137518
637637.637638,479.915896,445.680545,568.360293
638638.638639,480.213192,446.000104,568.582415
639639.639640,480.509915,446.319053,568.803888
640640.640641,480.806065,446.637392,569.024713
641641.641642,481.101644,446.955123,569.244892
642642.642643,481.396653,447.272248,569.464429
643643.643644,481.691095,447.588767,569.683325
644644.644645,481.984971,447.904684,569.901583
645645.645646,482.278282,448.219998,570.119204
646646.646647,482.571031,448.534712,570.336192
647647.647648,482.863218,448.848827,570.552548
648648.648649,483.154845,449.162344,570.768275
649649.649650,483.445915,449.475265,570.983375
650650.650651,483.736427,449.787591,571.197850
651651.651652,484.026385,450.099324,571.411703
652652.652653,484.315789,450.410465,571.624935
653653.653654,484.604642,450.721015,571.837549
654654.654655,484.892944,451.030976,572.049547
655655.655656,485.180698,451.340349,572.260931
656656.656657,485.467904,451.649136,572.471704
657657.657658,485.754564,451.957339,572.681867
658658.658659,486.040681,452.264957,572.891423
659659.659660,486.326254,452.571994,573.100374
660660.660661,486.611287,452.878450,573.308722
661661.661662,486.895780,453.184327,573.516469
662662.662663,487.179735,453.489625,573.723617
663663.663664,487.463153,453.794348,573.930169
664664.664665,487.746036,454.098495,574.136126
665665.665666,488.028386,454.402068,574.341491
666666.666667,488.310203,454.705068,574.546266
667667.667668,488.591490,455.007498,574.750452
668668.668669,488.872248,455.309358,574.954052
669669.669670,489.152478,455.610650,575.157068
670670.670671,489.432181,455.911374,575.359502
671671.671672,489.711360,456.211533,575.561356
672672.672673,489.990016,456.511127,575.762632
673673.673674,490.268150,456.810159,575.963332
674674.674675,490.545763,457.108629,576.163458
675675.675676,490.822857,457.406538,576.363012
676676.676677,491.099434,457.703889,576.561996
677677.677678,491.375494,458.000682,576.760412
678678.678679,491.651040,458.296918,576.958262
679679.679680,491.926073,458.592600,577.155549
680680.680681,492.200593,458.887728,577.352273
681681.681682,492.474603,459.182303,577.548437
682682.682683,492.748104,459.476327,577.744043
683683.683684,493.021098,459.769802,577.939093
684684.684685,493.293585,460.062727,578.133589
685685.685686,493.565567,460.355106,578.327532
686686.686687,493.837046,460.646939,578.520925
687687.687688,494.108022,460.938227,578.713770
688688.688689,494.378498,461.228972,578.906068
689689.689690,494.648474,461.519174,579.097821
690690.690691,494.917952,461.808836,579.289031
691691.691692,495.186933,462.097959,579.479701
692692.692693,495.455419,462.386543,579.669831
693693.693694,495.723412,462.674590,579.859424
694694.694695,495.990911,462.962101,580.048482
695695.695696,496.257919,463.249078,580.237006
696696.696697,496.524437,463.535521,580.424999
697697.697698,496.790466,463.821433,580.612462
698698.698699,497.056008,464.106814,580.799397
699699.699700,497.321065,464.391665,580.985805
700700.700701,497.585636,464.675988,581.171690
701701.701702,497.849724,464.959784,581.357051
702702.702703,498.113329,465.243054,581.541892
703703.703704,498.376454,465.525800,581.726214
704704.704705,498.639100,465.808022,581.910019
705705.705706,498.901267,466.089722,582.093308
706706.706707,499.162957,466.370901,582.276083
707707.707708,499.424172,466.651561,582.458347
708708.708709,499.684912,466.931702,582.640100
709709.709710,499.945180,467.211326,582.821345
710710.710711,500.204975,467.490434,583.002083
711711.711712,500.464300,467.769026,583.182316
712712.712713,500.723155,468.047106,583.362046
713713.713714,500.981542,468.324672,583.541274
714714.714715,501.239463,468.601728,583.720003
715715.715716,501.496918,468.878273,583.898233
716716.716717,501.753908,469.154309,584.075967
717717.717718,502.010436,469.429838,584.253206
718718.718719,502.266502,469.704860,584.429952
719719.719720,502.522107,469.979376,584.606206
720720.720721,502.777252,470.253389,584.781971
721721.721722,503.031940,470.526898,584.957248
722722.722723,503.286170,470.799906,585.132038
723723.723724,503.539945,471.072412,585.306343
724724.724725,503.793265,471.344420,585.480165
725725.725726,504.046132,471.615928,585.653506
726726.726727,504.298546,471.886940,585.826367
727727.727728,504.550510,472.157455,585.998749
728728.728729,504.802024,472.427475,586.170655
729729.729730,505.053089,472.697002,586.342085
730730.730731,505.303707,472.966036,586.513042
731731.731732,505.553879,473.234578,586.683527
732732.732733,505.803605,473.502630,586.853542
733733.733734,506.052888,473.770192,587.023088
734734.734735,506.301728,474.037266,587.192167
735735.735736,506.550127,474.303854,587.360780
736736.736737,506.798085,474.569955,587.528930
737737.737738,507.045603,474.835571,587.696616
738738.738739,507.292684,475.100704,587.863842
739739.739740,507.539328,475.365354,588.030608
740740.740741,507.785536,475.629522,588.196917
741741.741742,508.031309,475.893211,588.362769
742742.742743,508.276649,476.156419,588.528166
743743.743744,508.521556,476.419150,588.693110
744744.744745,508.766032,476.681404,588.857602
745745.745746,509.010078,476.943181,589.021644
746746.746747,509.253694,477.204483,589.185237
747747.747748,509.496883,477.465312,589.348383
748748.748749,509.739645,477.725668,589.511082
749749.749750,509.981982,477.985552,589.673338
750750.750751,510.223893,478.244966,589.835150
751751.751752,510.465381,478.503910,589.996522
752752.752753,510.706447,478.762385,590.157453
753753.753754,510.947092,479.020393,590.317946
754754.754755,511.187316,479.277935,590.478001
755755.755756,511.427121,479.535012,590.637621
756756.756757,511.666508,479.791624,590.796807
757757.757758,511.905478,480.047773,590.955560
758758.758759,512.144032,480.303460,591.113882
759759.759760,512.382171,480.558686,591.271774
760760.760761,512.619896,480.813452,591.429238
761761.761762,512.857209,481.067758,591.586274
762762.762763,513.094110,481.321607,591.742885
763763.763764,513.330600,481.574999,591.899071
764764.764765,513.566681,481.827935,592.054835
765765.765766,513.802353,482.080416,592.210177
766766.766767,514.037618,482.332444,592.365099
767767.767768,514.272476,482.584018,592.519602
768768.768769,514.506929,482.835141,592.673688
769769.769770,514.740978,483.085813,592.827358
770770.770771,514.974623,483.336035,592.980614
771771.771772,515.207866,483.585809,593.133456
772772.772773,515.440708,483.835135,593.285886
773773.773774,515.673149,484.084014,593.437905
774774.774775,515.905192,484.332447,593.589516
775775.775776,516.136836,484.580436,593.740718
776776.776777,516.368082,484.827981,593.891514
777777.777778,516.598933,485.075084,594.041904
778778.778779,516.829388,485.321744,594.191891
779779.779780,517.059449,485.567964,594.341475
780780.780781,517.289117,485.813744,594.490658
781781.781782,517.518393,486.059086,594.639440
782782.782783,517.747278,486.303990,594.787824
783783.783784,517.975772,486.548457,594.935811
784784.784785,518.203877,486.792488,595.083401
785785.785786,518.431594,487.036084,595.230597
786786.786787,518.658923,487.279247,595.377398
787787.787788,518.885866,487.521976,595.523808
788788.788789,519.112424,487.764274,595.669827
789789.789790,519.338597,488.006141,595.815455
790790.790791,519.564387,488.247578,595.960696
791791.791792,519.789795,488.488585,596.105548
792792.792793,520.014821,488.729165,596.250015
793793.793794,520.239466,488.969318,596.394098
794794.794795,520.463732,489.209044,596.537796
795795.795796,520.687619,489.448346,596.681112
796796.796797,520.911128,489.687223,596.824048
797797.797798,521.134261,489.925676,596.966603
798798.798799,521.357018,490.163708,597.108780
799799.799800,521.579400,490.401317,597.250579
800800.800801,521.801408,490.638507,597.392002
801801.801802,522.023043,490.875277,597.533050
802802.802803,522.244306,491.111628,597.673724
803803.803804,522.465197,491.347561,597.814026
804804.804805,522.685719,491.583078,597.953956
805805.805806,522.905871,491.818179,598.093516
806806.806807,523.125655,492.052865,598.232707
807807.807808,523.345071,492.287137,598.371530
808808.808809,523.564120,492.520996,598.509986
809809.809810,523.782804,492.754442,598.648077
810810.810811,524.001123,492.987478,598.785803
811811.811812,524.219078,493.220103,598.923166
812812.812813,524.436671,493.452318,599.060167
813813.813814,524.653901,493.684125,599.196807
814814.814815,524.870769,493.915525,599.333087
815815.815816,525.087278,494.146518,599.469009
816816.816817,525.303427,494.377104,599.604573
817817.817818,525.519218,494.607286,599.739781
818818.818819,525.734650,494.837064,599.874634
819819.819820,525.949726,495.066439,600.009132
820820.820821,526.164446,495.295411,600.143278
821821.821822,526.378811,495.523982,600.277071
822822.822823,526.592822,495.752152,600.410514
823823.823824,526.806480,495.979923,600.543607
824824.824825,527.019785,496.207295,600.676352
825825.825826,527.232738,496.434269,600.808749
826826.826827,527.445341,496.660846,600.940800
827827.827828,527.657594,496.887027,601.072505
828828.828829,527.869498,497.112813,601.203867
829829.829830,528.081053,497.338204,601.334885
830830.830831,528.292261,497.563202,601.465561
831831.831832,528.503123,497.787807,601.595896
832832.832833,528.713639,498.012020,601.725892
833833.833834,528.923810,498.235842,601.855548
834834.834835,529.133638,498.459274,601.984867
835835.835836,529.343122,498.682317,602.113849
836836.836837,529.552263,498.904972,602.242495
837837.837838,529.761064,499.127238,602.370807
838838.838839,529.969523,499.349119,602.498785
839839.839840,530.177643,499.570613,602.626431
840840.840841,530.385424,499.791722,602.753745
841841.841842,530.592866,500.012447,602.880729
842842.842843,530.799971,500.232789,603.007384
843843.843844,531.006740,500.452748,603.133710
844844.844845,531.213173,500.672326,603.259708
845845.845846,531.419270,500.891522,603.385381
846846.846847,531.625034,501.110339,603.510728
847847.847848,531.830464,501.328776,603.635750
848848.848849,532.035562,501.546835,603.760450
849849.849850,532.240328,501.764517,603.884827
850850.850851,532.444763,501.981822,604.008883
851851.851852,532.648867,502.198750,604.132618
852852.852853,532.852643,502.415304,604.256034
853853.853854,533.056089,502.631483,604.379132
854854.854855,533.259208,502.847289,604.501912
855855.855856,533.462000,503.062722,604.624376
856856.856857,533.664466,503.277784,604.746525
857857.857858,533.866606,503.492474,604.868359
858858.858859,534.068421,503.706794,604.989880
859859.859860,534.269913,503.920744,605.111089
860860.860861,534.471081,504.134326,605.231985
861861.861862,534.671927,504.347540,605.352572
862862.862863,534.872451,504.560387,605.472848
863863.863864,535.072654,504.772867,605.592816
864864.864865,535.272537,504.984982,605.712477
865865.865866,535.472101,505.196733,605.831830
866866.866867,535.671347,505.408119,605.950878
867867.867868,535.870274,505.619142,606.069621
868868.868869,536.068884,505.829803,606.188060
869869.869870,536.267178,506.040103,606.306195
870870.870871,536.465156,506.250041,606.424029
871871.871872,536.662820,506.459619,606.541562
872872.872873,536.860169,506.668839,606.658794
873873.873874,537.057205,506.877699,606.775727
874874.874875,537.253928,507.086202,606.892362
875875.875876,537.450340,507.294348,607.008699
876876.876877,537.646440,507.502138,607.124740
877877.877878,537.842229,507.709572,607.240485
878878.878879,538.037709,507.916652,607.355935
879879.879880,538.232880,508.123377,607.471091
880880.880881,538.427743,508.329750,607.585954
881881.881882,538.622298,508.535770,607.700525
882882.882883,538.816546,508.741439,607.814805
883883.883884,539.010488,508.946756,607.928795
884884.884885,539.204125,509.151724,608.042495
885885.885886,539.397457,509.356342,608.155906
886886.886887,539.590485,509.560611,608.269030
887887.887888,539.783210,509.764533,608.381867
888888.888889,539.975632,509.968107,608.494418
889889.889890,540.167752,510.171335,608.606684
890890.890891,540.359571,510.374217,608.718666
891891.891892,540.551090,510.576754,608.830365
892892.892893,540.742309,510.778947,608.941780
893893.893894,540.933229,510.980797,609.052915
894894.894895,541.123850,511.182303,609.163768
895895.895896,541.314174,511.383468,609.274342
896896.896897,541.504200,511.584291,609.384636
897897.897898,541.693931,511.784774,609.494652
898898.898899,541.883365,511.984917,609.604390
899899.899900,542.072505,512.184721,609.713852
900900.900901,542.261351,512.384186,609.823039
901901.901902,542.449902,512.583314,609.931950
902902.902903,542.638161,512.782104,610.040587
903903.903904,542.826128,512.980558,610.148951
904904.904905,543.013803,513.178677,610.257042
905905.905906,543.201187,513.376461,610.364862
906906.906907,543.388281,513.573911,610.472411
907907.907908,543.575085,513.771027,610.579689
908908.908909,543.761601,513.967810,610.686699
909909.909910,543.947828,514.164262,610.793440
910910.910911,544.133768,514.360382,610.899913
911911.911912,544.319420,514.556171,611.006120
912912.912913,544.504786,514.751631,611.112061
913913.913914,544.689867,514.946761,611.217736
914914.914915,544.874663,515.141562,611.323147
915915.915916,545.059174,515.336036,611.428294
916916.916917,545.243402,515.530183,611.533178
917917.917918,545.427347,515.724003,611.637801
918918.918919,545.611009,515.917497,611.742162
919919.919920,545.794390,516.110666,611.846262
920920.920921,545.977489,516.303511,611.950103
921921.921922,546.160308,516.496032,612.053684
922922.922923,546.342847,516.688229,612.157008
923923.923924,546.525107,516.880105,612.260074
924924.924925,546.707088,517.071658,612.362883
925925.925926,546.888792,517.262891,612.465436
926926.926927,547.070218,517.453803,612.567734
927927.927928,547.251367,517.644396,612.669778
928928.928929,547.432241,517.834669,612.771568
929929.929930,547.612838,518.024624,612.873105
930930.930931,547.793162,518.214261,612.974390
931931.931932,547.973211,518.403581,613.075423
932932.932933,548.152986,518.592585,613.176206
933933.933934,548.332488,518.781273,613.276739
934934.934935,548.511718,518.969646,613.377022
935935.935936,548.690677,519.157705,613.477057
936936.936937,548.869364,519.345450,613.576845
937937.937938,549.047780,519.532881,613.676385
938938.938939,549.225927,519.720001,613.775679
939939.939940,549.403804,519.906808,613.874727
940940.940941,549.581413,520.093304,613.973531
941941.941942,549.758754,520.279490,614.072090
942942.942943,549.935827,520.465366,614.170406
943943.943944,550.112633,520.650933,614.268479
944944.944945,550.289173,520.836191,614.366311
945945.945946,550.465447,521.021141,614.463901
946946.946947,550.641456,521.205783,614.561250
947947.947948,550.817201,521.390120,614.658359
948948.948949,550.992681,521.574150,614.755230
949949.949950,551.167899,521.757874,614.851861
950950.950951,551.342853,521.941294,614.948255
951951.951952,551.517545,522.124410,615.044412
952952.952953,551.691976,522.307222,615.140333
953953.953954,551.866146,522.489731,615.236017
954954.954955,552.040055,522.671938,615.331467
955955.955956,552.213704,522.853844,615.426682
956956.956957,552.387094,523.035448,615.521664
957957.957958,552.560225,523.216752,615.616413
958958.958959,552.733098,523.397757,615.710929
959959.959960,552.905714,523.578462,615.805214
960960.960961,553.078073,523.758868,615.899267
961961.961962,553.250175,523.938977,615.993091
962962.962963,553.422021,524.118788,616.086685
963963.963964,553.593612,524.298303,616.180049
964964.964965,553.764948,524.477521,616.273186
965965.965966,553.936030,524.656444,616.366095
966966.966967,554.106858,524.835073,616.458777
967967.967968,554.277433,525.013406,616.551232
968968.968969,554.447756,525.191447,616.643462
969969.969970,554.617827,525.369194,616.735467
970970.970971,554.787646,525.546649,616.827247
971971.971972,554.957215,525.723811,616.918804
972972.972973,555.126533,525.900683,617.010137
973973.973974,555.295601,526.077264,617.101249
974974.974975,555.464420,526.253555,617.192138
975975.975976,555.632991,526.429556,617.282806
976976.976977,555.801313,526.605269,617.373254
977977.977978,555.969388,526.780693,617.463481
978978.978979,556.137216,526.955829,617.553490
979979.979980,556.304797,527.130679,617.643279
980980.980981,556.472132,527.305241,617.732851
981981.981982,556.639222,527.479518,617.822206
982982.982983,556.806067,527.653510,617.911343
983983.983984,556.972667,527.827217,618.000265
984984.984985,557.139024,528.000639,618.088970
985985.985986,557.305137,528.173778,618.177461
986986.986987,557.471007,528.346634,618.265738
987987.987988,557.636636,528.519207,618.353801
988988.988989,557.802022,528.691499,618.441651
989989.989990,557.967167,528.863509,618.529288
990990.990991,558.132072,529.035238,618.616714
991991.991992,558.296736,529.206687,618.703928
992992.992993,558.461161,529.377857,618.790932
993993.993994,558.625347,529.548748,618.877725
994994.994995,558.789293,529.719360,618.964309
995995.995996,558.953002,529.889694,619.050685
996996.996997,559.116473,530.059751,619.136852
997997.997998,559.279708,530.229531,619.222811
998998.998999,559.442705,530.399034,619.308563
1000000.000000,559.605467,530.568263,619.394108


==> data/utility_overshoot_trade.csv <==
budget,-2; -1,-2; 0,-2; 1,-1; 0,-1; +1,0; +1
0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
1001.001001,0.306146,0.164622,0.017105,0.023668,-0.127216,-0.278174
2002.002002,0.610865,0.328033,0.033515,0.047335,-0.254432,-0.556349
3003.003003,0.914167,0.490239,0.049234,0.071003,-0.381648,-0.834523
4004.004004,1.216060,0.651245,0.064264,0.094671,-0.508864,-1.112697
5005.005005,1.516555,0.811057,0.078607,0.118338,-0.636080,-1.390871
6006.006006,1.815660,0.969681,0.092265,0.142006,-0.763296,-1.669046
7007.007007,2.113385,1.127122,0.105242,0.165673,-0.890512,-1.947220
8008.008008,2.409739,1.283387,0.117540,0.189341,-1.017728,-2.225394
9009.009009,2.704730,1.438480,0.129161,0.213009,-1.144944,-2.503568
10010.010010,2.998367,1.592407,0.140107,0.236676,-1.272160,-2.781743
11011.011011,3.290660,1.745174,0.150381,0.260344,-1.399376,-3.059917
12012.012012,3.581618,1.896786,0.159985,0.284012,-1.526592,-3.338091
13013.013013,3.871248,2.047249,0.168922,0.307679,-1.653808,-3.616265
14014.014014,4.159560,2.196568,0.177195,0.331347,-1.781024,-3.894440
15015.015015,4.446561,2.344749,0.184804,0.355014,-1.908240,-4.172614
16016.016016,4.732261,2.491797,0.191754,0.378682,-2.035456,-4.450788
17017.017017,5.016669,2.637717,0.198046,0.402350,-2.162672,-4.728962
18018.018018,5.299791,2.782516,0.203682,0.426017,-2.289888,-5.007137
19019.019019,5.581637,2.926197,0.208665,0.449685,-2.417105,-5.285311
20020.020020,5.862215,3.068767,0.212998,0.473353,-2.544321,-5.563485
21021.021021,6.141532,3.210230,0.216682,0.497020,-2.671537,-5.841660
22022.022022,6.419598,3.350592,0.219720,0.520688,-2.798753,-6.119834
23023.023023,6.696420,3.489859,0.222114,0.544355,-2.925969,-6.398008
24024.024024,6.972005,3.628034,0.223866,0.568023,-3.053185,-6.676182
25025.025025,7.246362,3.765124,0.224980,0.591691,-3.180401,-6.954357
26026.026026,7.519499,3.901134,0.225456,0.615358,-3.307617,-7.232531
27027.027027,7.791423,4.036068,0.225298,0.639026,-3.434833,-7.510705
28028.028028,8.062142,4.169933,0.224508,0.662694,-3.562049,-7.788879
29029.029029,8.331663,4.302732,0.223087,0.686361,-3.689265,-8.067054
30030.030030,8.599995,4.434470,0.221039,0.710029,-3.816481,-8.345228
31031.031031,8.867144,4.565154,0.218365,0.733697,-3.943697,-8.623402
32032.032032,9.133118,4.694788,0.215067,0.757364,-4.070913,-8.901576
33033.033033,9.397925,4.823376,0.211149,0.781032,-4.198129,-9.179751
34034.034034,9.661572,4.950924,0.206611,0.804699,-4.325345,-9.457925
35035.035035,9.924065,5.077437,0.201457,0.828367,-4.452561,-9.736099
36036.036036,10.185413,5.202919,0.195688,0.852035,-4.579777,-10.014273
37037.037037,10.445622,5.327376,0.189307,0.875702,-4.706993,-10.292448
38038.038038,10.704699,5.450811,0.182316,0.899370,-4.834209,-10.570622
39039.039039,10.962652,5.573231,0.174717,0.923038,-4.961425,-10.848796
40040.040040,11.219487,5.694640,0.166512,0.946705,-5.088641,-11.126971
41041.041041,11.475211,5.815042,0.157704,0.970373,-5.215857,-11.405145
42042.042042,11.729832,5.934442,0.148294,0.994040,-5.343073,-11.683319
43043.043043,11.983355,6.052845,0.138285,1.017708,-5.470289,-11.961493
44044.044044,12.235788,6.170256,0.127679,1.041376,-5.597505,-12.239668
45045.045045,12.487138,6.286679,0.116478,1.065043,-5.724721,-12.517842
46046.046046,12.737410,6.402119,0.104684,1.088711,-5.851937,-12.796016
47047.047047,12.986612,6.516581,0.092299,1.112379,-5.979153,-13.074190
48048.048048,13.234750,6.630069,0.079325,1.136046,-6.106369,-13.352365
49049.049049,13.481831,6.742587,0.065765,1.159714,-6.233585,-13.630539
50050.050050,13.727861,6.854141,0.051621,1.183382,-6.360801,-13.908713
51051.051051,13.972847,6.964735,0.036894,1.207049,-6.488017,-14.186887
52052.052052,14.216794,7.074372,0.021587,1.230717,-6.615233,-14.465062
53053.053053,14.459709,7.183059,0.005702,1.254384,-6.742449,-14.743236
54054.054054,14.701598,7.290799,-0.010759,1.278052,-6.869665,-15.021410
55055.055055,14.942468,7.397596,-0.027795,1.301720,-6.996881,-15.299584
56056.056056,15.182325,7.503456,-0.045402,1.325387,-7.124098,-15.577759
57057.057057,15.421174,7.608381,-0.063579,1.349055,-7.251314,-15.855933
58058.058058,15.659022,7.712378,-0.082325,1.372723,-7.378530,-16.134107
59059.059059,15.895874,7.815450,-0.101636,1.396390,-7.505746,-16.412282
60060.060060,16.131738,7.917601,-0.121511,1.420058,-7.632962,-16.690456
61061.061061,16.366618,8.018836,-0.141947,1.443725,-7.760178,-16.968630
62062.062062,16.600520,8.119159,-0.162944,1.467393,-7.887394,-17.246804
63063.063063,16.833451,8.218575,-0.184498,1.491061,-8.014610,-17.524979
64064.064064,17.065415,8.317086,-0.206609,1.514728,-8.141826,-17.803153
65065.065065,17.296420,8.414699,-0.229273,1.538396,-8.269042,-18.081327
66066.066066,17.526470,8.511417,-0.252488,1.562064,-8.396258,-18.359501
67067.067067,17.755570,8.607243,-0.276254,1.585731,-8.523474,-18.637676
68068.068068,17.983728,8.702183,-0.300568,1.609399,-8.650690,-18.915850
69069.069069,18.210948,8.796241,-0.325427,1.633066,-8.777906,-19.194024
70070.070070,18.437235,8.889420,-0.350831,1.656734,-8.905122,-19.472198
71071.071071,18.662596,8.981724,-0.376777,1.680402,-9.032338,-19.750373
72072.072072,18.887035,9.073158,-0.403262,1.704069,-9.159554,-20.028547
73073.073073,19.110558,9.163726,-0.430286,1.727737,-9.286770,-20.306721
74074.074074,19.333171,9.253432,-0.457846,1.751405,-9.413986,-20.584895
75075.075075,19.554878,9.342279,-0.485941,1.775072,-9.541202,-20.863070
76076.076076,19.775685,9.430272,-0.514568,1.798740,-9.668418,-21.141244
77077.077077,19.995598,9.517415,-0.543725,1.822408,-9.795634,-21.419418
78078.078078,20.214620,9.603712,-0.573411,1.846075,-9.922850,-21.697592
79079.079079,20.432758,9.689166,-0.603623,1.869743,-10.050066,-21.975767
80080.080080,20.650017,9.773782,-0.634361,1.893410,-10.177282,-22.253941
81081.081081,20.866401,9.857563,-0.665621,1.917078,-10.304498,-22.532115
82082.082082,21.081916,9.940513,-0.697402,1.940746,-10.431714,-22.810290
83083.083083,21.296567,10.022637,-0.729703,1.964413,-10.558930,-23.088464
84084.084084,21.510358,10.103937,-0.762521,1.988081,-10.686146,-23.366638
85085.085085,21.723295,10.184419,-0.795854,2.011749,-10.813362,-23.644812
86086.086086,21.935383,10.264085,-0.829701,2.035416,-10.940578,-23.922987
87087.087087,22.146625,10.342939,-0.864060,2.059084,-11.067794,-24.201161
88088.088088,22.357028,10.420986,-0.898928,2.082751,-11.195010,-24.479335
89089.089089,22.566596,10.498228,-0.934305,2.106419,-11.322226,-24.757509
90090.090090,22.775333,10.574670,-0.970188,2.130087,-11.449442,-25.035684
91091.091091,22.983244,10.650316,-1.006576,2.153754,-11.576658,-25.313858
92092.092092,23.190335,10.725168,-1.043466,2.177422,-11.703874,-25.592032
93093.093093,23.396609,10.799231,-1.080857,2.201090,-11.831090,-25.870206
94094.094094,23.602072,10.872508,-1.118747,2.224757,-11.958307,-26.148381
95095.095095,23.806727,10.945004,-1.157135,2.248425,-12.085523,-26.426555
96096.096096,24.010580,11.016721,-1.196017,2.272092,-12.212739,-26.704729
97097.097097,24.213634,11.087663,-1.235394,2.295760,-12.339955,-26.982903
98098.098098,24.415895,11.157834,-1.275263,2.319428,-12.467171,-27.261078
99099.099099,24.617367,11.227237,-1.315621,2.343095,-12.594387,-27.539252
100100.100100,24.818054,11.295876,-1.356468,2.366763,-12.721603,-27.817426
101101.101101,25.017960,11.363755,-1.397802,2.390431,-12.848819,-28.095601
102102.102102,25.217091,11.430876,-1.439621,2.414098,-12.976035,-28.373775
103103.103103,25.415450,11.497244,-1.481923,2.437766,-13.103251,-28.651949
104104.104104,25.613041,11.562862,-1.524706,2.461434,-13.230467,-28.930123
105105.105105,25.809869,11.627733,-1.567969,2.485101,-13.357683,-29.208298
106106.106106,26.005938,11.691861,-1.611710,2.508769,-13.484899,-29.486472
107107.107107,26.201252,11.755249,-1.655927,2.532436,-13.612115,-29.764646
108108.108108,26.395815,11.817901,-1.700619,2.556104,-13.739331,-30.042820
109109.109109,26.589632,11.879820,-1.745784,2.579772,-13.866547,-30.320995
110110.110110,26.782707,11.941009,-1.791419,2.603439,-13.993763,-30.599169
111111.111111,26.975043,12.001472,-1.837525,2.627107,-14.120979,-30.877343
112112.112112,27.166645,12.061213,-1.884098,2.650775,-14.248195,-31.155517
113113.113113,27.357516,12.120233,-1.931137,2.674442,-14.375411,-31.433692
114114.114114,27.547662,12.178538,-1.978640,2.698110,-14.502627,-31.711866
115115.115115,27.737085,12.236129,-2.026606,2.721777,-14.629843,-31.990040
116116.116116,27.925789,12.293011,-2.075033,2.745445,-14.757059,-32.268214
117117.117117,28.113779,12.349187,-2.123920,2.769113,-14.884275,-32.546389
118118.118118,28.301059,12.404659,-2.173265,2.792780,-15.011491,-32.824563
119119.119119,28.487632,12.459432,-2.223065,2.816448,-15.138707,-33.102737
120120.120120,28.673501,12.513508,-2.273320,2.840116,-15.265923,-33.380912
121121.121121,28.858672,12.566890,-2.324028,2.863783,-15.393139,-33.659086
122122.122122,29.043147,12.619582,-2.375187,2.887451,-15.520355,-33.937260
123123.123123,29.226931,12.671587,-2.426796,2.911119,-15.647571,-34.215434
124124.124124,29.410027,12.722908,-2.478852,2.934786,-15.774787,-34.493609
125125.125125,29.592438,12.773549,-2.531355,2.958454,-15.902003,-34.771783
126126.126126,29.774169,12.823511,-2.584303,2.982121,-16.029219,-35.049957
127127.127127,29.955223,12.872799,-2.637693,3.005789,-16.156435,-35.328131
128128.128128,30.135604,12.921416,-2.691526,3.029457,-16.283651,-35.606306
129129.129129,30.315315,12.969364,-2.745798,3.053124,-16.410867,-35.884480
130130.130130,30.494360,13.016647,-2.800509,3.076792,-16.538083,-36.162654
131131.131131,30.672742,13.063268,-2.855656,3.100460,-16.665300,-36.440828
132132.132132,30.850465,13.109229,-2.911239,3.124127,-16.792516,-36.719003
133133.133133,31.027533,13.154535,-2.967255,3.147795,-16.919732,-36.997177
134134.134134,31.203948,13.199187,-3.023703,3.171462,-17.046948,-37.275351
135135.135135,31.379715,13.243189,-3.080582,3.195130,-17.174164,-37.553525
136136.136136,31.554836,13.286543,-3.137890,3.218798,-17.301380,-37.831700
137137.137137,31.729316,13.329254,-3.195625,3.242465,-17.428596,-38.109874
138138.138138,31.903157,13.371323,-3.253786,3.266133,-17.555812,-38.388048
139139.139139,32.076363,13.412754,-3.312371,3.289801,-17.683028,-38.666223
140140.140140,32.248937,13.453550,-3.371379,3.313468,-17.810244,-38.944397
141141.141141,32.420883,13.493713,-3.430809,3.337136,-17.937460,-39.222571
142142.142142,32.592203,13.533246,-3.490658,3.360803,-18.064676,-39.500745
143143.143143,32.762902,13.572153,-3.550925,3.384471,-18.191892,-39.778920
144144.144144,32.932982,13.610435,-3.611609,3.408139,-18.319108,-40.057094
145145.145145,33.102446,13.648097,-3.672709,3.431806,-18.446324,-40.335268
146146.146146,33.271298,13.685141,-3.734222,3.455474,-18.573540,-40.613442
147147.147147,33.439541,13.721569,-3.796147,3.479142,-18.700756,-40.891617
148148.148148,33.607178,13.757385,-3.858483,3.502809,-18.827972,-41.169791
149149.149149,33.774212,13.792591,-3.921228,3.526477,-18.955188,-41.447965
150150.150150,33.940647,13.827191,-3.984381,3.550145,-19.082404,-41.726139
151151.151151,34.106484,13.861186,-4.047940,3.573812,-19.209620,-42.004314
152152.152152,34.271729,13.894580,-4.111904,3.597480,-19.336836,-42.282488
153153.153153,34.436382,13.927375,-4.176271,3.621147,-19.464052,-42.560662
154154.154154,34.600449,13.959574,-4.241041,3.644815,-19.591268,-42.838836
155155.155155,34.763930,13.991180,-4.306210,3.668483,-19.718484,-43.117011
156156.156156,34.926831,14.022196,-4.371779,3.692150,-19.845700,-43.395185
157157.157157,35.089152,14.052624,-4.437745,3.715818,-19.972916,-43.673359
158158.158158,35.250899,14.082467,-4.504108,3.739486,-20.100132,-43.951534
159159.159159,35.412072,14.111727,-4.570864,3.763153,-20.227348,-44.229708
160160.160160,35.572676,14.140408,-4.638015,3.786821,-20.354564,-44.507882
161161.161161,35.732713,14.168512,-4.705557,3.810488,-20.481780,-44.786056
162162.162162,35.892186,14.196041,-4.773489,3.834156,-20.608996,-45.064231
163163.163163,36.051098,14.222999,-4.841810,3.857824,-20.736212,-45.342405
164164.164164,36.209452,14.249387,-4.910519,3.881491,-20.863428,-45.620579
165165.165165,36.367250,14.275209,-4.979614,3.905159,-20.990644,-45.898753
166166.166166,36.524496,14.300467,-5.049094,3.928827,-21.117860,-46.176928
167167.167167,36.681192,14.325163,-5.118957,3.952494,-21.245076,-46.455102
168168.168168,36.837340,14.349301,-5.189202,3.976162,-21.372293,-46.733276
169169.169169,36.992945,14.372882,-5.259827,3.999830,-21.499509,-47.011450
170170.170170,37.148008,14.395909,-5.330832,4.023497,-21.626725,-47.289625
171171.171171,37.302531,14.418385,-5.402215,4.047165,-21.753941,-47.567799
172172.172172,37.456519,14.440313,-5.473974,4.070832,-21.881157,-47.845973
173173.173173,37.609973,14.461694,-5.546108,4.094500,-22.008373,-48.124147
174174.174174,37.762896,14.482531,-5.618616,4.118168,-22.135589,-48.402322
175175.175175,37.915291,14.502828,-5.691496,4.141835,-22.262805,-48.680496
176176.176176,38.067160,14.522585,-5.764747,4.165503,-22.390021,-48.958670
177177.177177,38.218506,14.541806,-5.838367,4.189171,-22.517237,-49.236845
178178.178178,38.369332,14.560493,-5.912356,4.212838,-22.644453,-49.515019
179179.179179,38.519640,14.578649,-5.986712,4.236506,-22.771669,-49.793193
180180.180180,38.669433,14.596276,-6.061434,4.260173,-22.898885,-50.071367
181181.181181,38.818713,14.613376,-6.136520,4.283841,-23.026101,-50.349542
182182.182182,38.967482,14.629952,-6.211969,4.307509,-23.153317,-50.627716
183183.183183,39.115744,14.646006,-6.287779,4.331176,-23.280533,-50.905890
184184.184184,39.263501,14.661541,-6.363950,4.354844,-23.407749,-51.184064
185185.185185,39.410755,14.676558,-6.440479,4.378512,-23.534965,-51.462239
186186.186186,39.557508,14.691061,-6.517367,4.402179,-23.662181,-51.740413
187187.187187,39.703764,14.705052,-6.594610,4.425847,-23.789397,-52.018587
188188.188188,39.849524,14.718532,-6.672209,4.449514,-23.916613,-52.296761
189189.189189,39.994791,14.731505,-6.750162,4.473182,-24.043829,-52.574936
190190.190190,40.139568,14.743972,-6.828467,4.496850,-24.171045,-52.853110
191191.191191,40.283856,14.755937,-6.907123,4.520517,-24.298261,-53.131284
192192.192192,40.427659,14.767400,-6.986129,4.544185,-24.425477,-53.409458
193193.193193,40.570978,14.778365,-7.065484,4.567853,-24.552693,-53.687633
194194.194194,40.713816,14.788834,-7.145186,4.591520,-24.679909,-53.965807
195195.195195,40.856175,14.798809,-7.225235,4.615188,-24.807125,-54.243981
196196.196196,40.998057,14.808292,-7.305628,4.638856,-24.934341,-54.522155
197197.197197,41.139465,14.817286,-7.386365,4.662523,-25.061557,-54.800330
198198.198198,41.280401,14.825792,-7.467444,4.686191,-25.188773,-55.078504
199199.199199,41.420868,14.833813,-7.548864,4.709858,-25.315989,-55.356678
200200.200200,41.560867,14.841352,-7.630623,4.733526,-25.443205,-55.634853
201201.201201,41.700401,14.848409,-7.712722,4.757194,-25.570421,-55.913027
202202.202202,41.839472,14.854989,-7.795158,4.780861,-25.697637,-56.191201
203203.203203,41.978082,14.861092,-7.877929,4.804529,-25.824853,-56.469375
204204.204204,42.116233,14.866721,-7.961036,4.828197,-25.952069,-56.747550
205205.205205,42.253928,14.871878,-8.044476,4.851864,-26.079286,-57.025724
206206.206206,42.391169,14.876565,-8.128249,4.875532,-26.206502,-57.303898
207207.207207,42.527958,14.880785,-8.212353,4.899199,-26.333718,-57.582072
208208.208208,42.664297,14.884539,-8.296787,4.922867,-26.460934,-57.860247
209209.209209,42.800188,14.887830,-8.381549,4.946535,-26.588150,-58.138421
210210.210210,42.935633,14.890659,-8.466639,4.970202,-26.715366,-58.416595
211211.211211,43.070635,14.893030,-8.552056,4.993870,-26.842582,-58.694769
212212.212212,43.205196,14.894943,-8.637797,5.017538,-26.969798,-58.972944
213213.213213,43.339317,14.896401,-8.723863,5.041205,-27.097014,-59.251118
214214.214214,43.473000,14.897406,-8.810251,5.064873,-27.224230,-59.529292
215215.215215,43.606249,14.897961,-8.896961,5.088540,-27.351446,-59.807466
216216.216216,43.739064,14.898066,-8.983991,5.112208,-27.478662,-60.085641
217217.217217,43.871448,14.897725,-9.071340,5.135876,-27.605878,-60.363815
218218.218218,44.003402,14.896939,-9.159008,5.159543,-27.733094,-60.641989
219219.219219,44.134930,14.895710,-9.246992,5.183211,-27.860310,-60.920164
220220.220220,44.266032,14.894041,-9.335292,5.206879,-27.987526,-61.198338
221221.221221,44.396711,14.891933,-9.423907,5.230546,-28.114742,-61.476512
222222.222222,44.526969,14.889388,-9.512834,5.254214,-28.241958,-61.754686
223223.223223,44.656808,14.886408,-9.602074,5.277882,-28.369174,-62.032861
224224.224224,44.786229,14.882996,-9.691625,5.301549,-28.496390,-62.311035
225225.225225,44.915235,14.879153,-9.781486,5.325217,-28.623606,-62.589209
226226.226226,45.043827,14.874881,-9.871656,5.348884,-28.750822,-62.867383
227227.227227,45.172008,14.870183,-9.962133,5.372552,-28.878038,-63.145558
228228.228228,45.299779,14.865059,-10.052917,5.396220,-29.005254,-63.423732
229229.229229,45.427142,14.859512,-10.144006,5.419887,-29.132470,-63.701906
230230.230230,45.554100,14.853545,-10.235400,5.415367,-29.259686,-63.980080
231231.231231,45.680653,14.847158,-10.327096,5.284092,-29.386902,-64.258255
232232.232232,45.806804,14.840354,-10.419095,5.152253,-29.514118,-64.536429
233233.233233,45.932555,14.833135,-10.511394,5.019857,-29.641334,-64.814603
234234.234234,46.057907,14.825502,-10.603993,4.886909,-29.768550,-65.092777
235235.235235,46.182862,14.817458,-10.696891,4.753415,-29.895766,-65.370952
236236.236236,46.307423,14.809004,-10.790086,4.619380,-30.022982,-65.649126
237237.237237,46.431590,14.800143,-10.883577,4.484809,-30.150198,-65.927300
238238.238238,46.555366,14.790875,-10.977364,4.349709,-30.277414,-66.205475
239239.239239,46.678753,14.781204,-11.071445,4.214083,-30.404630,-66.483649
240240.240240,46.801752,14.771130,-11.165820,4.077938,-30.531846,-66.761823
241241.241241,46.924365,14.760655,-11.260486,3.941279,-30.659062,-67.039997
242242.242242,47.046593,14.749782,-11.355443,3.804110,-30.786279,-67.318172
243243.243243,47.168439,14.738513,-11.450690,3.666438,-30.913495,-67.596346
244244.244244,47.289904,14.726848,-11.546226,3.528267,-31.040711,-67.874520
245245.245245,47.410990,14.714790,-11.642050,3.389602,-31.167927,-68.152694
246246.246246,47.531699,14.702341,-11.738160,3.250448,-31.295143,-68.430869
247247.247247,47.652032,14.689502,-11.834556,3.110811,-31.422359,-68.709043
248248.248248,47.771991,14.676276,-11.931236,2.970695,-31.549575,-68.987217
249249.249249,47.891578,14.662663,-12.028200,2.830105,-31.676791,-69.265391
250250.250250,48.010794,14.648666,-12.125446,2.689047,-31.804007,-69.543566
251251.251251,48.129641,14.634287,-12.222974,2.547524,-31.931223,-69.821740
252252.252252,48.248120,14.619526,-12.320781,2.405541,-32.058439,-70.099914
253253.253253,48.366234,14.604387,-12.418868,2.263104,-32.185655,-70.378088
254254.254254,48.483984,14.588870,-12.517234,2.120218,-32.312871,-70.656263
255255.255255,48.601372,14.572978,-12.615876,1.976886,-32.440087,-70.934437
256256.256256,48.718398,14.556712,-12.714795,1.833113,-32.567303,-71.212611
257257.257257,48.835065,14.540074,-12.813989,1.688904,-32.694519,-71.490786
258258.258258,48.951375,14.523065,-12.913456,1.544264,-32.821735,-71.768960
259259.259259,49.067329,14.505688,-13.013197,1.399197,-32.948951,-72.047134
260260.260260,49.182928,14.487943,-13.113210,1.253708,-33.076167,-72.325308
261261.261261,49.298174,14.469833,-13.213494,1.107800,-33.203383,-72.603483
262262.262262,49.413068,14.451359,-13.314048,0.961480,-33.330599,-72.881657
263263.263263,49.527613,14.432523,-13.414870,0.814749,-33.457815,-73.159831
264264.264264,49.641810,14.413326,-13.515961,0.667615,-33.585031,-73.438005
265265.265265,49.755659,14.393771,-13.617319,0.520079,-33.712247,-73.716180
266266.266266,49.869164,14.373859,-13.718943,0.372147,-33.839463,-73.994354
267267.267267,49.982325,14.353591,-13.820831,0.223824,-33.966679,-74.272528
268268.268268,50.095143,14.332969,-13.922984,0.075112,-34.093895,-74.550702
269269.269269,50.207621,14.311995,-14.025399,-0.073983,-34.221111,-74.828877
270270.270270,50.319759,14.290670,-14.128077,-0.223458,-34.348327,-75.107051
271271.271271,50.431560,14.268996,-14.231016,-0.373308,-34.475543,-75.385225
272272.272272,50.543024,14.246975,-14.334214,-0.523530,-34.602759,-75.663399
273273.273273,50.654154,14.224607,-14.437672,-0.674118,-34.729975,-75.941574
274274.274274,50.764950,14.201896,-14.541387,-0.825071,-34.857191,-76.219748
275275.275275,50.875414,14.178841,-14.645360,-0.976382,-34.984407,-76.497922
276276.276276,50.985547,14.155446,-14.749589,-1.128049,-35.111623,-76.776097
277277.277277,51.095352,14.131711,-14.854073,-1.280067,-35.238839,-77.054271
278278.278278,51.204828,14.107637,-14.958812,-1.432433,-35.366055,-77.332445
279279.279279,51.313979,14.083228,-15.063803,-1.585143,-35.493271,-77.610619
280280.280280,51.422805,14.058483,-15.169047,-1.738193,-35.620488,-77.888794
281281.281281,51.531307,14.033405,-15.274542,-1.891578,-35.747704,-78.166968
282282.282282,51.639487,14.007995,-15.380287,-2.045297,-35.874920,-78.445142
283283.283283,51.747346,13.982254,-15.486282,-2.199344,-36.002136,-78.723316
284284.284284,51.854886,13.956185,-15.592526,-2.353716,-36.129352,-79.001491
285285.285285,51.962108,13.929788,-15.699016,-2.508409,-36.256568,-79.279665
286286.286286,52.069014,13.903065,-15.805754,-2.663420,-36.383784,-79.557839
287287.287287,52.175604,13.876018,-15.912737,-2.818745,-36.511000,-79.836013
288288.288288,52.281880,13.848648,-16.019965,-2.974381,-36.638216,-80.114188
289289.289289,52.387844,13.820957,-16.127437,-3.130323,-36.765432,-80.392362
290290.290290,52.493497,13.792946,-16.235151,-3.286570,-36.892648,-80.670536
291291.291291,52.598839,13.764616,-16.343108,-3.443116,-37.019864,-80.948710
292292.292292,52.703873,13.735969,-16.451305,-3.599958,-37.147080,-81.226885
293293.293293,52.808600,13.707007,-16.559743,-3.757094,-37.274296,-81.505059
294294.294294,52.913020,13.677730,-16.668420,-3.914519,-37.401512,-81.783233
295295.295295,53.017136,13.648141,-16.777335,-4.072231,-37.528728,-82.061408
296296.296296,53.120949,13.618241,-16.886488,-4.230226,-37.655944,-82.339582
297297.297297,53.224459,13.588031,-16.995877,-4.388500,-37.783160,-82.617756
298298.298298,53.327669,13.557512,-17.105501,-4.547051,-37.910376,-82.895930
299299.299299,53.430579,13.526686,-17.215361,-4.705874,-38.037592,-83.174105
300300.300300,53.533190,13.495555,-17.325454,-4.864968,-38.164808,-83.452279
301301.301301,53.635504,13.464120,-17.435780,-5.024328,-38.292024,-83.730453
302302.302302,53.737523,13.432382,-17.546338,-5.183951,-38.419240,-84.008627
303303.303303,53.839247,13.400342,-17.657127,-5.343835,-38.546456,-84.286802
304304.304304,53.940677,13.368003,-17.768146,-5.503976,-38.673672,-84.564976
305305.305305,54.041816,13.335365,-17.879395,-5.664371,-38.800888,-84.843150
306306.306306,54.142663,13.302430,-17.990872,-5.825016,-38.928104,-85.121324
307307.307307,54.243220,13.269198,-18.102577,-5.985910,-39.055320,-85.399499
308308.308308,54.343489,13.235673,-18.214509,-6.147048,-39.182536,-85.677673
309309.309309,54.443471,13.201854,-18.326666,-6.308428,-39.309752,-85.955847
310310.310310,54.543167,13.167743,-18.439048,-6.470047,-39.436968,-86.234021
311311.311311,54.642577,13.133342,-18.551655,-6.631901,-39.564184,-86.512196
312312.312312,54.741704,13.098652,-18.664484,-6.793989,-39.691400,-86.790370
313313.313313,54.840548,13.063674,-18.777537,-6.956306,-39.818616,-87.068544
314314.314314,54.939111,13.028409,-18.890810,-7.118850,-39.945832,-87.346718
315315.315315,55.037393,12.992860,-19.004305,-7.281618,-40.073048,-87.624893
316316.316316,55.135396,12.957026,-19.118019,-7.444608,-40.200264,-87.903067
317317.317317,55.233121,12.920910,-19.231952,-7.607816,-40.327481,-88.181241
318318.318318,55.330570,12.884513,-19.346104,-7.771240,-40.454697,-88.459416
319319.319319,55.427742,12.847836,-19.460472,-7.934877,-40.581913,-88.737590
320320.320320,55.524640,12.810880,-19.575057,-8.098723,-40.709129,-89.015764
321321.321321,55.621265,12.773647,-19.689858,-8.262777,-40.836345,-89.293938
322322.322322,55.717617,12.736138,-19.804874,-8.427036,-40.963561,-89.572113
323323.323323,55.813698,12.698354,-19.920103,-8.591496,-41.090777,-89.850287
324324.324324,55.909509,12.660297,-20.035546,-8.756156,-41.217993,-90.128461
325325.325325,56.005050,12.621967,-20.151201,-8.921013,-41.345209,-90.406635
326326.326326,56.100324,12.583366,-20.267068,-9.086063,-41.472425,-90.684810
327327.327327,56.195331,12.544496,-20.383145,-9.251305,-41.654640,-90.962984
328328.328328,56.290072,12.505357,-20.499432,-9.416735,-41.866653,-91.241158
329329.329329,56.384549,12.465951,-20.615928,-9.582352,-42.078902,-91.519332
330330.330330,56.478761,12.426279,-20.732633,-9.748152,-42.291388,-91.797507
331331.331331,56.572711,12.386342,-20.849544,-9.914133,-42.504107,-92.075681
332332.332332,56.666400,12.346141,-20.966663,-10.080293,-42.717059,-92.353855
333333.333333,56.759828,12.305678,-21.083987,-10.246629,-42.930241,-92.632029
334334.334334,56.852997,12.264954,-21.201516,-10.413139,-43.143653,-92.910204
335335.335335,56.945908,12.223970,-21.319250,-10.579820,-43.357292,-93.188378
336336.336336,57.038561,12.182728,-21.437186,-10.746669,-43.571157,-93.466552
337337.337337,57.130957,12.141227,-21.555326,-10.913685,-43.785247,-93.744727
338338.338338,57.223099,12.099471,-21.673667,-11.080865,-43.999560,-94.022901
339339.339339,57.314986,12.057459,-21.792210,-11.248206,-44.214094,-94.301075
340340.340340,57.406620,12.015194,-21.910952,-11.415706,-44.428848,-94.579249
341341.341341,57.498002,11.972676,-22.029894,-11.583364,-44.643820,-94.857424
342342.342342,57.589132,11.929906,-22.149035,-11.751176,-44.859009,-95.135598
343343.343343,57.680013,11.886886,-22.268374,-11.919140,-45.074414,-95.413772
344344.344344,57.770644,11.843616,-22.387909,-12.087254,-45.290032,-95.691946
345345.345345,57.861026,11.800099,-22.507642,-12.255515,-45.505862,-95.970121
346346.346346,57.951162,11.756334,-22.627569,-12.423923,-45.721903,-96.248295
347347.347347,58.041051,11.712324,-22.747692,-12.592473,-45.938153,-96.526469
348348.348348,58.130695,11.668069,-22.868008,-12.761164,-46.154611,-96.804643
349349.349349,58.220095,11.623570,-22.988518,-12.929994,-46.371275,-97.082818
350350.350350,58.309251,11.578829,-23.109221,-13.098961,-46.588144,-97.360992
351351.351351,58.398165,11.533847,-23.230115,-13.268063,-46.805217,-97.639166
352352.352352,58.486837,11.488625,-23.351200,-13.437296,-47.022491,-97.917340
353353.353353,58.575269,11.443164,-23.472476,-13.606660,-47.239965,-98.195515
354354.354354,58.663462,11.397465,-23.593941,-13.776152,-47.457639,-98.473689
355355.355355,58.751415,11.351529,-23.715595,-13.945770,-47.675510,-98.751863
356356.356356,58.839131,11.305358,-23.837436,-14.115511,-47.893577,-99.030038
357357.357357,58.926610,11.258951,-23.959466,-14.285375,-48.111839,-99.308212
358358.358358,59.013854,11.212312,-24.081681,-14.455359,-48.330294,-99.586386
359359.359359,59.100862,11.165440,-24.204083,-14.625460,-48.548941,-99.864560
360360.360360,59.187637,11.118337,-24.326669,-14.795677,-48.767779,-100.142735
361361.361361,59.274178,11.071003,-24.449440,-14.966008,-48.986805,-100.420909
362362.362362,59.360487,11.023441,-24.572394,-15.136451,-49.206019,-100.699083
363363.363363,59.446565,10.975650,-24.695531,-15.307003,-49.425420,-100.977257
364364.364364,59.532413,10.927633,-24.818851,-15.477664,-49.645005,-101.255432
365365.365365,59.618031,10.879389,-24.942352,-15.648430,-49.864774,-101.533606
366366.366366,59.703421,10.830921,-25.066033,-15.819301,-50.084725,-101.811780
367367.367367,59.788582,10.782229,-25.189894,-15.990274,-50.304856,-102.089954
368368.368368,59.873517,10.733314,-25.313935,-16.161347,-50.525168,-102.368129
369369.369369,59.958226,10.684177,-25.438154,-16.332518,-50.745657,-102.646303
370370.370370,60.042710,10.634820,-25.562551,-16.503786,-50.966323,-102.924477
371371.371371,60.126970,10.585243,-25.687125,-16.675149,-51.187164,-103.202651
372372.372372,60.211006,10.535448,-25.811876,-16.846604,-51.408180,-103.480826
373373.373373,60.294820,10.485434,-25.936802,-17.018151,-51.629368,-103.759000
374374.374374,60.378412,10.435205,-26.061903,-17.189787,-51.850728,-104.037174
375375.375375,60.461784,10.384760,-26.187179,-17.361510,-52.072258,-104.315349
376376.376376,60.544935,10.334100,-26.312628,-17.533320,-52.293957,-104.593523
377377.377377,60.627867,10.283227,-26.438250,-17.705213,-52.515823,-104.871697
378378.378378,60.710581,10.232141,-26.564044,-17.877188,-52.737856,-105.149871
379379.379379,60.793078,10.180844,-26.690010,-18.049244,-52.960053,-105.428046
380380.380380,60.875358,10.129336,-26.816146,-18.221379,-53.182415,-105.706220
381381.381381,60.957422,10.077619,-26.942453,-18.393590,-53.404938,-105.984394
382382.382382,61.039271,10.025693,-27.068929,-18.565877,-53.627623,-106.262568
383383.383383,61.120907,9.973560,-27.195574,-18.738238,-53.850468,-106.540743
384384.384384,61.202328,9.921220,-27.322387,-18.910671,-54.073472,-106.818917
385385.385385,61.283538,9.868675,-27.449367,-19.083175,-54.296632,-107.097091
386386.386386,61.364535,9.815925,-27.576514,-19.255747,-54.519949,-107.375265
387387.387387,61.445322,9.762971,-27.703827,-19.428386,-54.743421,-107.653440
388388.388388,61.525898,9.709815,-27.831305,-19.601091,-54.967047,-107.931614
389389.389389,61.606265,9.656457,-27.958948,-19.773860,-55.190825,-108.209788
390390.390390,61.686424,9.602898,-28.086755,-19.946691,-55.414754,-108.487962
391391.391391,61.766375,9.549140,-28.214726,-20.119583,-55.638834,-108.766137
392392.392392,61.846118,9.495182,-28.342859,-20.292535,-55.863062,-109.044311
393393.393393,61.925656,9.441027,-28.471154,-20.465544,-56.087438,-109.322485
394394.394394,62.004988,9.386675,-28.599611,-20.638609,-56.311960,-109.600660
395395.395395,62.084116,9.332127,-28.728228,-20.811729,-56.536627,-109.878834
396396.396396,62.163039,9.277383,-28.857005,-20.984902,-56.761439,-110.157008
397397.397397,62.241760,9.222446,-28.985942,-21.158127,-56.986393,-110.435182
398398.398398,62.320278,9.167315,-29.115037,-21.331402,-57.211489,-110.713357
399399.399399,62.398594,9.111992,-29.244291,-21.504725,-57.436726,-110.991531
400400.400400,62.476710,9.056478,-29.373702,-21.678096,-57.662102,-111.269705
401401.401401,62.554625,9.000773,-29.503270,-21.851513,-57.887616,-111.547879
402402.402402,62.632341,8.944878,-29.632994,-22.024974,-58.113267,-111.826054
403403.403403,62.709859,8.888795,-29.762873,-22.198478,-58.339054,-112.104228
404404.404404,62.787178,8.832524,-29.892908,-22.372023,-58.564976,-112.382402
405405.405405,62.864301,8.776066,-30.023096,-22.545609,-58.791032,-112.660576
406406.406406,62.941227,8.719422,-30.153439,-22.719233,-59.017220,-112.938751
407407.407407,63.017957,8.662593,-30.283934,-22.892895,-59.243539,-113.216925
408408.408408,63.094492,8.605580,-30.414581,-23.066592,-59.469989,-113.495099
409409.409409,63.170833,8.548384,-30.545381,-23.240324,-59.696568,-113.773273
410410.410410,63.246980,8.491005,-30.676331,-23.414090,-59.923274,-114.051448
411411.411411,63.322935,8.433444,-30.807432,-23.587887,-60.150108,-114.329622
412412.412412,63.398697,8.375703,-30.938683,-23.761715,-60.377068,-114.607796
413413.413413,63.474268,8.317782,-31.070083,-23.935572,-60.604152,-114.885971
414414.414414,63.549649,8.259682,-31.201631,-24.109458,-60.831360,-115.164145
415415.415415,63.624839,8.201404,-31.333328,-24.283370,-61.058690,-115.442319
416416.416416,63.699840,8.142949,-31.465172,-24.457307,-61.286142,-115.720493
417417.417417,63.774652,8.084317,-31.597162,-24.631268,-61.513714,-115.998668
418418.418418,63.849276,8.025510,-31.729299,-24.805253,-61.741406,-116.276842
419419.419419,63.923713,7.966528,-31.861581,-24.979258,-61.969216,-116.555016
420420.420420,63.997964,7.907372,-31.994009,-25.153285,-62.197143,-116.833190
421421.421421,64.072028,7.848043,-32.126580,-25.327330,-62.425186,-117.111365
422422.422422,64.145907,7.788542,-32.259295,-25.501393,-62.653345,-117.389539
423423.423423,64.219602,7.728870,-32.392154,-25.675473,-62.881617,-117.667713
424424.424424,64.293113,7.669027,-32.525155,-25.849569,-63.110003,-117.945887
425425.425425,64.366440,7.609014,-32.658298,-26.023679,-63.338500,-118.224062
426426.426426,64.439585,7.548833,-32.791582,-26.197801,-63.567108,-118.502236
427427.427427,64.512549,7.488483,-32.925007,-26.371936,-63.795827,-118.780410
428428.428428,64.585330,7.427967,-33.058572,-26.546082,-64.024654,-119.058584
429429.429429,64.657932,7.367284,-33.192276,-26.720237,-64.253589,-119.336759
430430.430430,64.730353,7.306435,-33.326120,-26.894400,-64.482631,-119.614933
431431.431431,64.802595,7.245421,-33.460102,-27.068571,-64.711779,-119.893107
432432.432432,64.874658,7.184244,-33.594222,-27.242748,-64.941032,-120.171281
433433.433433,64.946544,7.122903,-33.728479,-27.416930,-65.170388,-120.449456
434434.434434,65.018252,7.061400,-33.862872,-27.591117,-65.399848,-120.727630
435435.435435,65.089783,6.999735,-33.997402,-27.765306,-65.629409,-121.005804
436436.436436,65.161138,6.937909,-34.132067,-27.939496,-65.859071,-121.283979
437437.437437,65.232318,6.875923,-34.266867,-28.113688,-66.088834,-121.562153
438438.438438,65.303323,6.813778,-34.401801,-28.287879,-66.318695,-121.840327
439439.439439,65.374153,6.751475,-34.536869,-28.462068,-66.548654,-122.118501
440440.440440,65.444810,6.689014,-34.672070,-28.636255,-66.778710,-122.396676
441441.441441,65.515294,6.626396,-34.807404,-28.810439,-67.008863,-122.674850
442442.442442,65.585606,6.563621,-34.942870,-28.984617,-67.239110,-122.953024
443443.443443,65.655746,6.500691,-35.078467,-29.158791,-67.469452,-123.231198
444444.444444,65.725715,6.437607,-35.214196,-29.332957,-67.699887,-123.509373
445445.445445,65.795513,6.374369,-35.350054,-29.507116,-67.930414,-123.787547
446446.446446,65.865141,6.310977,-35.486043,-29.681266,-68.161032,-124.065721
447447.447447,65.934600,6.247434,-35.622160,-29.855406,-68.391741,-124.343895
448448.448448,66.003890,6.183738,-35.758407,-30.029536,-68.622540,-124.622070
449449.449449,66.073012,6.119892,-35.894781,-30.203654,-68.853427,-124.900244
450450.450450,66.141967,6.055895,-36.031283,-30.377759,-69.084401,-125.178418
451451.451451,66.210754,5.991749,-36.167912,-30.551851,-69.315463,-125.456592
452452.452452,66.279376,5.927455,-36.304668,-30.725928,-69.546610,-125.734767
453453.453453,66.347831,5.863012,-36.441549,-30.899990,-69.777842,-126.012941
454454.454454,66.416121,5.798423,-36.578556,-31.074035,-70.009158,-126.291115
455455.455455,66.484247,5.733687,-36.715688,-31.248063,-70.240557,-126.569290
456456.456456,66.552208,5.668805,-36.852944,-31.422072,-70.472038,-126.847464
457457.457457,66.620006,5.603778,-36.990324,-31.596063,-70.703601,-127.125638
458458.458458,66.687641,5.538607,-37.127827,-31.770033,-70.935244,-127.403812
459459.459459,66.755114,5.473292,-37.265453,-31.943982,-71.166966,-127.681987
460460.460460,66.822425,5.407834,-37.403201,-32.117908,-71.398768,-127.960161
461461.461461,66.889575,5.342235,-37.541070,-32.291813,-71.630647,-128.238335
462462.462462,66.956564,5.276494,-37.679061,-32.465693,-71.862603,-128.516509
463463.463463,67.023393,5.210612,-37.817172,-32.639549,-72.094635,-128.794684
464464.464464,67.090063,5.144590,-37.955403,-32.813379,-72.326742,-129.072858
465465.465465,67.156573,5.078428,-38.093754,-32.987183,-72.558924,-129.351032
466466.466466,67.222925,5.012128,-38.232224,-33.160959,-72.791179,-129.629206
467467.467467,67.289120,4.945690,-38.370812,-33.334708,-73.023506,-129.907381
468468.468468,67.355157,4.879115,-38.509518,-33.508427,-73.255906,-130.185555
469469.469469,67.421037,4.812403,-38.648341,-33.682117,-73.488376,-130.463729
470470.470470,67.486761,4.745556,-38.787282,-33.855777,-73.720917,-130.741903
471471.471471,67.552329,4.678573,-38.926339,-34.029404,-73.953527,-131.020078
472472.472472,67.617742,4.611455,-39.065511,-34.203000,-74.186205,-131.298252
473473.473473,67.683000,4.544204,-39.204799,-34.376563,-74.418951,-131.576426
474474.474474,67.748105,4.476820,-39.344202,-34.550092,-74.651764,-131.854601
475475.475475,67.813055,4.409303,-39.483719,-34.723586,-74.884643,-132.132775
476476.476476,67.877853,4.341654,-39.623350,-34.897045,-75.117586,-132.410949
477477.477477,67.942498,4.273874,-39.763095,-35.070468,-75.350595,-132.689123
478478.478478,68.006991,4.205963,-39.902952,-35.243853,-75.583666,-132.967298
479479.479479,68.071333,4.137923,-40.042921,-35.417201,-75.816801,-133.245472
480480.480480,68.135524,4.069753,-40.183003,-35.590511,-76.049998,-133.523646
481481.481481,68.199564,4.001455,-40.323195,-35.763781,-76.283255,-133.801820
482482.482482,68.263454,3.933029,-40.463499,-35.937011,-76.516573,-134.079995
483483.483483,68.327195,3.864476,-40.603912,-36.110201,-76.749951,-134.358169
484484.484484,68.390787,3.795796,-40.744436,-36.283349,-76.983387,-134.636343
485485.485485,68.454230,3.726990,-40.885069,-36.456455,-77.216882,-134.914517
486486.486486,68.517526,3.658059,-41.025811,-36.629518,-77.450433,-135.192692
487487.487487,68.580674,3.589003,-41.166661,-36.802537,-77.684041,-135.470866
488488.488488,68.643675,3.519823,-41.307618,-36.975512,-77.917705,-135.749040
489489.489489,68.706530,3.450519,-41.448684,-37.148442,-78.151424,-136.027214
490490.490490,68.769239,3.381093,-41.589856,-37.321327,-78.385197,-136.305389
491491.491491,68.831803,3.311545,-41.731134,-37.494164,-78.619023,-136.583563
492492.492492,68.894221,3.241875,-41.872519,-37.666955,-78.852902,-136.861737
493493.493493,68.956496,3.172084,-42.014009,-37.839698,-79.086832,-137.139912
494494.494494,69.018626,3.102173,-42.155603,-38.012392,-79.320814,-137.418086
495495.495495,69.080612,3.032143,-42.297303,-38.185037,-79.554847,-137.696260
496496.496496,69.142456,2.961993,-42.439106,-38.357632,-79.788929,-137.974434
497497.497497,69.204157,2.891725,-42.581013,-38.530177,-80.023060,-138.252609
498498.498498,69.265717,2.821339,-42.723022,-38.702671,-80.257239,-138.530783
499499.499499,69.327134,2.750835,-42.865135,-38.875113,-80.491465,-138.808957
500500.500501,69.388411,2.680215,-43.007349,-39.047502,-80.725738,-139.087131
501501.501502,69.449547,2.609479,-43.149665,-39.219838,-80.960058,-139.365306
502502.502503,69.510542,2.538628,-43.292083,-39.392121,-81.194422,-139.643480
503503.503504,69.571398,2.467662,-43.434601,-39.564349,-81.428831,-139.921654
504504.504505,69.632115,2.396582,-43.577219,-39.736522,-81.663284,-140.199828
505505.505506,69.692693,2.325388,-43.719937,-39.908640,-81.897781,-140.478003
506506.506507,69.753133,2.254081,-43.862754,-40.080701,-82.132319,-140.756177
507507.507508,69.813435,2.182661,-44.005670,-40.252706,-82.366899,-141.034351
508508.508509,69.873600,2.111130,-44.148685,-40.424653,-82.601521,-141.312525
509509.509510,69.933628,2.039487,-44.291797,-40.596543,-82.836182,-141.590700
510510.510511,69.993519,1.967734,-44.435007,-40.768373,-83.070884,-141.868874
511511.511512,70.053274,1.895870,-44.578314,-40.940145,-83.305624,-142.147048
512512.512513,70.112894,1.823897,-44.721717,-41.111857,-83.540402,-142.425223
513513.513514,70.172378,1.751815,-44.865217,-41.283508,-83.775218,-142.703397
514514.514515,70.231728,1.679625,-45.008812,-41.455099,-84.010071,-142.981571
515515.515516,70.290944,1.607326,-45.152503,-41.626628,-84.244961,-143.259745
516516.516517,70.350026,1.534921,-45.296288,-41.798095,-84.479885,-143.537920
517517.517518,70.408974,1.462408,-45.440168,-41.969499,-84.714845,-143.816094
518518.518519,70.467790,1.389790,-45.584141,-42.140840,-84.949839,-144.094268
519519.519520,70.526473,1.317066,-45.728208,-42.312118,-85.184866,-144.372442
520520.520521,70.585024,1.244237,-45.872368,-42.483331,-85.419926,-144.650617
521521.521522,70.643444,1.171304,-46.016620,-42.654480,-85.655018,-144.928791
522522.522523,70.701732,1.098266,-46.160965,-42.825564,-85.890142,-145.206965
523523.523524,70.759890,1.025125,-46.305401,-42.996581,-86.125297,-145.485139
524524.524525,70.817917,0.951882,-46.449928,-43.167532,-86.360482,-145.763314
525525.525526,70.875815,0.878536,-46.594546,-43.338417,-86.595697,-146.041488
526526.526527,70.933583,0.805088,-46.739255,-43.509234,-86.830941,-146.319662
527527.527528,70.991222,0.731539,-46.884054,-43.679983,-87.066213,-146.597836
528528.528529,71.048732,0.657890,-47.028942,-43.850663,-87.301513,-146.876011
529529.529530,71.106114,0.584140,-47.173919,-44.021275,-87.536839,-147.154185
530530.530531,71.163368,0.510291,-47.318984,-44.191818,-87.772192,-147.432359
531531.531532,71.220495,0.436343,-47.464138,-44.362290,-88.007571,-147.710534
532532.532533,71.277495,0.362296,-47.609380,-44.532692,-88.242976,-147.988708
533533.533534,71.334369,0.288152,-47.754709,-44.703024,-88.478404,-148.266882
534534.534535,71.391116,0.213910,-47.900125,-44.873284,-88.713857,-148.545056
535535.535536,71.447737,0.139571,-48.045628,-45.043472,-88.949333,-148.823231
536536.536537,71.504234,0.065135,-48.191216,-45.213588,-89.184831,-149.101405
537537.537538,71.560605,-0.009396,-48.336890,-45.383631,-89.420352,-149.379579
538538.538539,71.616852,-0.084023,-48.482650,-45.553601,-89.655894,-149.657753
539539.539540,71.672974,-0.158745,-48.628494,-45.723498,-89.891457,-149.935928
540540.540541,71.728973,-0.233561,-48.774423,-45.893320,-90.127040,-150.214102
541541.541542,71.784849,-0.308470,-48.920436,-46.063068,-90.362643,-150.492276
542542.542543,71.840601,-0.383473,-49.066533,-46.232740,-90.598265,-150.770450
543543.543544,71.896231,-0.458569,-49.212712,-46.402338,-90.833906,-151.048625
544544.544545,71.951739,-0.533758,-49.358975,-46.571859,-91.069564,-151.326799
545545.545546,72.007126,-0.609038,-49.505319,-46.741304,-91.305240,-151.604973
546546.546547,72.062390,-0.684409,-49.651746,-46.910672,-91.540932,-151.883147
547547.547548,72.117534,-0.759871,-49.798255,-47.079964,-91.776641,-152.161322
548548.548549,72.172558,-0.835423,-49.944844,-47.249177,-92.012365,-152.439496
549549.549550,72.227461,-0.911066,-50.091514,-47.418313,-92.248104,-152.717670
550550.550551,72.282244,-0.986797,-50.238265,-47.587370,-92.483857,-152.995844
551551.551552,72.336908,-1.062618,-50.385095,-47.756348,-92.719625,-153.274019
552552.552553,72.391452,-1.138526,-50.532005,-47.925247,-92.955405,-153.552193
553553.553554,72.445878,-1.214523,-50.678995,-48.094066,-93.191198,-153.830367
554554.554555,72.500186,-1.290607,-50.826063,-48.262806,-93.427003,-154.108542
555555.555556,72.554376,-1.366778,-50.973209,-48.431465,-93.662820,-154.386716
556556.556557,72.608448,-1.443035,-51.120433,-48.600043,-93.898648,-154.664890
557557.557558,72.662403,-1.519378,-51.267735,-48.768540,-94.134487,-154.943064
558558.558559,72.716241,-1.595807,-51.415114,-48.936955,-94.370335,-155.221239
559559.559560,72.769963,-1.672320,-51.562570,-49.105288,-94.606192,-155.499413
560560.560561,72.823569,-1.748918,-51.710102,-49.273539,-94.842059,-155.777587
561561.561562,72.877059,-1.825600,-51.857710,-49.441707,-95.077933,-156.055761
562562.562563,72.930433,-1.902366,-52.005394,-49.609792,-95.313816,-156.333936
563563.563564,72.983693,-1.979214,-52.153153,-49.777794,-95.549705,-156.612110
564564.564565,73.036838,-2.056146,-52.300987,-49.945712,-95.785601,-156.890284
565565.565566,73.089869,-2.133159,-52.448896,-50.113545,-96.021503,-157.168458
566566.566567,73.142786,-2.210254,-52.596878,-50.281294,-96.257411,-157.446633
567567.567568,73.195589,-2.287431,-52.744934,-50.448958,-96.493324,-157.724807
568568.568569,73.248279,-2.364688,-52.893064,-50.616537,-96.729241,-158.002981
569569.569570,73.300856,-2.442025,-53.041266,-50.784030,-96.965163,-158.281155
570570.570571,73.353321,-2.519442,-53.189541,-50.951437,-97.201087,-158.559330
571571.571572,73.405673,-2.596939,-53.337888,-51.118758,-97.437015,-158.837504
572572.572573,73.457914,-2.674515,-53.486307,-51.285993,-97.672945,-159.115678
573573.573574,73.510043,-2.752169,-53.634798,-51.453140,-97.908877,-159.393853
574574.574575,73.562061,-2.829901,-53.783359,-51.620200,-98.144810,-159.672027
575575.575576,73.613969,-2.907711,-53.931991,-51.787173,-98.380745,-159.950201
576576.576577,73.665766,-2.985598,-54.080694,-51.954057,-98.616679,-160.228375
577577.577578,73.717453,-3.063562,-54.229466,-52.120853,-98.852614,-160.506550
578578.578579,73.769030,-3.141602,-54.378308,-52.287561,-99.088548,-160.784724
579579.579580,73.820498,-3.219717,-54.527219,-52.454180,-99.324481,-161.062898
580580.580581,73.871857,-3.297909,-54.676199,-52.620709,-99.560412,-161.341072
581581.581582,73.923107,-3.376175,-54.825248,-52.787149,-99.796341,-161.619247
582582.582583,73.974249,-3.454515,-54.974365,-52.953499,-100.032267,-161.897421
583583.583584,74.025282,-3.532930,-55.123549,-53.119759,-100.268190,-162.175595
584584.584585,74.076208,-3.611419,-55.272801,-53.285929,-100.504110,-162.453769
585585.585586,74.127027,-3.689981,-55.422120,-53.452008,-100.740026,-162.731944
586586.586587,74.177738,-3.768615,-55.571505,-53.617996,-100.975937,-163.010118
587587.587588,74.228343,-3.847322,-55.720957,-53.783892,-101.211843,-163.288292
588588.588589,74.278841,-3.926101,-55.870475,-53.949697,-101.447743,-163.566466
589589.589590,74.329234,-4.004951,-56.020058,-54.115411,-101.683637,-163.844641
590590.590591,74.379520,-4.083873,-56.169707,-54.281031,-101.919525,-164.122815
591591.591592,74.429702,-4.162865,-56.319420,-54.446560,-102.155406,-164.400989
592592.592593,74.479778,-4.241928,-56.469198,-54.611996,-102.391280,-164.679164
593593.593594,74.529749,-4.321060,-56.619041,-54.777338,-102.627146,-164.957338
594594.594595,74.579616,-4.400262,-56.768947,-54.942588,-102.863003,-165.235512
595595.595596,74.629379,-4.479533,-56.918916,-55.107744,-103.098851,-165.513686
596596.596597,74.679037,-4.558873,-57.068949,-55.272806,-103.334690,-165.791861
597597.597598,74.728593,-4.638281,-57.219045,-55.437774,-103.570520,-166.070035
598598.598599,74.778045,-4.717757,-57.369203,-55.602648,-103.806339,-166.348209
599599.599600,74.827394,-4.797300,-57.519423,-55.767427,-104.042148,-166.626383
600600.600601,74.876641,-4.876910,-57.669705,-55.932111,-104.277945,-166.904558
601601.601602,74.925786,-4.956587,-57.820048,-56.096701,-104.513731,-167.182732
602602.602603,74.974828,-5.036330,-57.970452,-56.261195,-104.749505,-167.460906
603603.603604,75.023769,-5.116139,-58.120917,-56.425593,-104.985266,-167.739080
604604.604605,75.072609,-5.196013,-58.271443,-56.589895,-105.221015,-168.017255
605605.605606,75.121347,-5.275952,-58.422028,-56.754102,-105.456750,-168.295429
606606.606607,75.169985,-5.355956,-58.572673,-56.918212,-105.692472,-168.573603
607607.607608,75.218523,-5.436024,-58.723378,-57.082225,-105.928179,-168.851777
608608.608609,75.266960,-5.516156,-58.874142,-57.246142,-106.163871,-169.129952
609609.609610,75.315298,-5.596352,-59.024964,-57.409962,-106.399549,-169.408126
610610.610611,75.363536,-5.676610,-59.175845,-57.573684,-106.635211,-169.686300
611611.611612,75.411674,-5.756932,-59.326784,-57.737309,-106.870857,-169.964475
612612.612613,75.459714,-5.837315,-59.477780,-57.900837,-107.106486,-170.242649
613613.613614,75.507656,-5.917761,-59.628834,-58.064266,-107.342099,-170.520823
614614.614615,75.555499,-5.998268,-59.779945,-58.227597,-107.577695,-170.798997
615615.615616,75.603244,-6.078836,-59.931113,-58.390830,-107.813273,-171.077172
616616.616617,75.650891,-6.159465,-60.082337,-58.553964,-108.048833,-171.355346
617617.617618,75.698441,-6.240154,-60.233617,-58.717000,-108.284374,-171.633520
618618.618619,75.745893,-6.320904,-60.384953,-58.879936,-108.519897,-171.911694
619619.619620,75.793249,-6.401713,-60.536344,-59.042774,-108.755400,-172.189869
620620.620621,75.840508,-6.482581,-60.687791,-59.205511,-108.990884,-172.468043
621621.621622,75.887671,-6.563509,-60.839292,-59.368150,-109.226347,-172.746217
622622.622623,75.934738,-6.644495,-60.990848,-59.530688,-109.461790,-173.024391
623623.623624,75.981709,-6.725539,-61.142458,-59.693127,-109.697212,-173.302566
624624.624625,76.028585,-6.806640,-61.294121,-59.855465,-109.932612,-173.580740
625625.625626,76.075366,-6.887800,-61.445838,-60.017703,-110.167991,-173.858914
626626.626627,76.122052,-6.969016,-61.597609,-60.179840,-110.403348,-174.137088
627627.627628,76.168643,-7.050289,-61.749432,-60.341876,-110.638682,-174.415263
628628.628629,76.215140,-7.131619,-61.901308,-60.503812,-110.873993,-174.693437
629629.629630,76.261543,-7.213004,-62.053236,-60.665646,-111.109281,-174.971611
630630.630631,76.307852,-7.294445,-62.205216,-60.827379,-111.344545,-175.249786
631631.631632,76.354067,-7.375942,-62.357247,-60.989010,-111.579785,-175.527960
632632.632633,76.400190,-7.457493,-62.509330,-61.150540,-111.815001,-175.806134
633633.633634,76.446219,-7.539099,-62.661464,-61.311968,-112.050192,-176.084308
634634.634635,76.492156,-7.620759,-62.813648,-61.473293,-112.285357,-176.362483
635635.635636,76.538001,-7.702473,-62.965883,-61.634517,-112.520497,-176.640657
636636.636637,76.583753,-7.784241,-63.118168,-61.795638,-112.755611,-176.918831
637637.637638,76.629414,-7.866061,-63.270503,-61.956656,-112.990698,-177.197005
638638.638639,76.674983,-7.947935,-63.422887,-62.117572,-113.225759,-177.475180
639639.639640,76.720460,-8.029861,-63.575321,-62.278385,-113.460792,-177.753354
640640.640641,76.765847,-8.111839,-63.727803,-62.439094,-113.695798,-178.031528
641641.641642,76.811143,-8.193869,-63.880334,-62.599701,-113.930776,-178.309702
642642.642643,76.856349,-8.275951,-64.032913,-62.760204,-114.165726,-178.587877
643643.643644,76.901464,-8.358083,-64.185539,-62.920604,-114.400647,-178.866051
644644.644645,76.946489,-8.440267,-64.338214,-63.080899,-114.635539,-179.144225
645645.645646,76.991425,-8.522501,-64.490936,-63.241091,-114.870402,-179.422399
646646.646647,77.036271,-8.604785,-64.643705,-63.401179,-115.105235,-179.700574
647647.647648,77.081028,-8.687118,-64.796521,-63.561163,-115.340038,-179.978748
648648.648649,77.125696,-8.769502,-64.949383,-63.721043,-115.574810,-180.256922
649649.649650,77.170275,-8.851934,-65.102291,-63.880818,-115.809552,-180.535097
650650.650651,77.214766,-8.934415,-65.255245,-64.040488,-116.044262,-180.813271
651651.651652,77.259168,-9.016945,-65.408245,-64.200054,-116.278941,-181.091445
652652.652653,77.303483,-9.099522,-65.561290,-64.359514,-116.513589,-181.369619
653653.653654,77.347710,-9.182148,-65.714380,-64.518870,-116.748204,-181.647794
654654.654655,77.391850,-9.264821,-65.867515,-64.678121,-116.982786,-181.925968
655655.655656,77.435903,-9.347541,-66.020694,-64.837266,-117.217335,-182.204142
656656.656657,77.479869,-9.430308,-66.173918,-64.996306,-117.451852,-182.482316
657657.657658,77.523748,-9.513122,-66.327185,-65.155240,-117.686334,-182.760491
658658.658659,77.567540,-9.595981,-66.480495,-65.314069,-117.920783,-183.038665
659659.659660,77.611247,-9.678887,-66.633849,-65.472791,-118.155197,-183.316839
660660.660661,77.654868,-9.761838,-66.787246,-65.631408,-118.389577,-183.595013
661661.661662,77.698403,-9.844834,-66.940686,-65.789919,-118.623922,-183.873188
662662.662663,77.741852,-9.927876,-67.094168,-65.948324,-118.858232,-184.151362
663663.663664,77.785217,-10.010962,-67.247692,-66.106622,-119.092506,-184.429536
664664.664665,77.828496,-10.094092,-67.401258,-66.264814,-119.326744,-184.707710
665665.665666,77.871691,-10.177266,-67.554865,-66.422899,-119.560946,-184.985885
666666.666667,77.914802,-10.260484,-67.708514,-66.580877,-119.795111,-185.264059
667667.667668,77.957828,-10.343745,-67.862204,-66.738749,-120.029239,-185.542233
668668.668669,78.000770,-10.427050,-68.015935,-66.896514,-120.263330,-185.820407
669669.669670,78.043629,-10.510397,-68.169705,-67.054172,-120.497383,-186.098582
670670.670671,78.086404,-10.593786,-68.323517,-67.211722,-120.731399,-186.376756
671671.671672,78.129096,-10.677218,-68.477368,-67.369166,-120.965376,-186.654930
672672.672673,78.171705,-10.760691,-68.631258,-67.526502,-121.199315,-186.933105
673673.673674,78.214231,-10.844207,-68.785188,-67.683731,-121.433215,-187.211279
674674.674675,78.256675,-10.927763,-68.939158,-67.840852,-121.667076,-187.489453
675675.675676,78.299036,-11.011360,-69.093166,-67.997865,-121.900897,-187.767627
676676.676677,78.341316,-11.094998,-69.247212,-68.154771,-122.134678,-188.045802
677677.677678,78.383513,-11.178676,-69.401297,-68.311569,-122.368420,-188.323976
678678.678679,78.425629,-11.262395,-69.555419,-68.468259,-122.602121,-188.602150
679679.679680,78.467663,-11.346153,-69.709580,-68.624841,-122.835781,-188.880324
680680.680681,78.509617,-11.429951,-69.863778,-68.781315,-123.069400,-189.158499
681681.681682,78.551489,-11.513787,-70.018013,-68.937680,-123.302978,-189.436673
682682.682683,78.593281,-11.597663,-70.172285,-69.093937,-123.536514,-189.714847
683683.683684,78.634992,-11.681577,-70.326594,-69.250086,-123.770009,-189.993021
684684.684685,78.676624,-11.765530,-70.480939,-69.406126,-124.003461,-190.271196
685685.685686,78.718175,-11.849521,-70.635320,-69.562058,-124.236870,-190.549370
686686.686687,78.759646,-11.933549,-70.789737,-69.717881,-124.470237,-190.827544
687687.687688,78.801038,-12.017615,-70.944190,-69.873595,-124.703561,-191.105718
688688.688689,78.842350,-12.101718,-71.098678,-70.029201,-124.936841,-191.383893
689689.689690,78.883584,-12.185858,-71.253201,-70.184697,-125.170077,-191.662067
690690.690691,78.924738,-12.270034,-71.407759,-70.340084,-125.403270,-191.940241
691691.691692,78.965814,-12.354247,-71.562351,-70.495363,-125.636418,-192.218416
692692.692693,79.006812,-12.438496,-71.716978,-70.650532,-125.869521,-192.496590
693693.693694,79.047731,-12.522781,-71.871639,-70.805592,-126.102580,-192.774764
694694.694695,79.088572,-12.607101,-72.026333,-70.960543,-126.335594,-193.052938
695695.695696,79.129335,-12.691456,-72.181062,-71.115384,-126.568562,-193.331113
696696.696697,79.170021,-12.775846,-72.335823,-71.270116,-126.801484,-193.609287
697697.697698,79.210630,-12.860271,-72.490618,-71.424738,-127.034361,-193.887461
698698.698699,79.251161,-12.944731,-72.645445,-71.579250,-127.267191,-194.165635
699699.699700,79.291615,-13.029224,-72.800305,-71.733653,-127.499975,-194.443810
700700.700701,79.331993,-13.113752,-72.955197,-71.887947,-127.732712,-194.721984
701701.701702,79.372294,-13.198313,-73.110121,-72.042130,-127.965401,-195.000158
702702.702703,79.412519,-13.282907,-73.265077,-72.196203,-128.198044,-195.278332
703703.703704,79.452668,-13.367534,-73.420064,-72.350167,-128.430638,-195.556507
704704.704705,79.492741,-13.452194,-73.575083,-72.504021,-128.663185,-195.834681
705705.705706,79.532738,-13.536887,-73.730132,-72.657764,-128.895684,-196.112855
706706.706707,79.572660,-13.621612,-73.885213,-72.811398,-129.128134,-196.391029
707707.707708,79.612507,-13.706369,-74.040324,-72.964921,-129.360535,-196.669204
708708.708709,79.652278,-13.791157,-74.195465,-73.118334,-129.592887,-196.947378
709709.709710,79.691975,-13.875977,-74.350637,-73.271636,-129.825191,-197.225552
710710.710711,79.731597,-13.960829,-74.505838,-73.424829,-130.057444,-197.503727
711711.711712,79.771145,-14.045711,-74.661069,-73.577911,-130.289648,-197.781901
712712.712713,79.810618,-14.130624,-74.816329,-73.730882,-130.521802,-198.060075
713713.713714,79.850018,-14.215567,-74.971618,-73.883743,-130.753905,-198.338249
714714.714715,79.889344,-14.300541,-75.126936,-74.036494,-130.985958,-198.616424
715715.715716,79.928596,-14.385544,-75.282282,-74.189134,-131.217960,-198.894598
716716.716717,79.967775,-14.470577,-75.437657,-74.341663,-131.449912,-199.172772
717717.717718,80.006880,-14.555640,-75.593060,-74.494081,-131.681811,-199.450946
718718.718719,80.045913,-14.640732,-75.748491,-74.646389,-131.913659,-199.729121
719719.719720,80.084872,-14.725852,-75.903950,-74.798586,-132.145456,-200.007295
720720.720721,80.123759,-14.811001,-76.059435,-74.950672,-132.377200,-200.285469
721721.721722,80.162574,-14.896179,-76.214949,-75.102647,-132.608892,-200.563643
722722.722723,80.201317,-14.981385,-76.370489,-75.254512,-132.840532,-200.841818
723723.723724,80.239987,-15.066619,-76.526055,-75.406265,-133.072118,-201.119992
724724.724725,80.278586,-15.151880,-76.681649,-75.557907,-133.303652,-201.398166
725725.725726,80.317113,-15.237169,-76.837268,-75.709439,-133.535132,-201.676340
726726.726727,80.355569,-15.322486,-76.992913,-75.860859,-133.766559,-201.954515
727727.727728,80.393953,-15.407829,-77.148585,-76.012168,-133.997932,-202.232689
728728.728729,80.432266,-15.493198,-77.304281,-76.163366,-134.229250,-202.510863
729729.729730,80.470509,-15.578595,-77.460004,-76.314453,-134.460515,-202.789038
730730.730731,80.508681,-15.664017,-77.615751,-76.465428,-134.691725,-203.067212
731731.731732,80.546782,-15.749466,-77.771523,-76.616293,-134.922881,-203.345386
732732.732733,80.584814,-15.834940,-77.927319,-76.767046,-135.153981,-203.623560
733733.733734,80.622775,-15.920440,-78.083140,-76.917688,-135.385026,-203.901735
734734.734735,80.660666,-16.005965,-78.238986,-77.068218,-135.616016,-204.179909
735735.735736,80.698487,-16.091515,-78.394855,-77.218637,-135.846950,-204.458083
736736.736737,80.736239,-16.177090,-78.550748,-77.368945,-136.077829,-204.736257
737737.737738,80.773922,-16.262689,-78.706664,-77.519141,-136.308651,-205.014432
738738.738739,80.811535,-16.348313,-78.862604,-77.669226,-136.539417,-205.292606
739739.739740,80.849080,-16.433961,-79.018566,-77.819200,-136.770126,-205.570780
740740.740741,80.886556,-16.519632,-79.174552,-77.969061,-137.000778,-205.848954
741741.741742,80.923963,-16.605328,-79.330560,-78.118812,-137.231374,-206.127129
742742.742743,80.961302,-16.691047,-79.486591,-78.268451,-137.461912,-206.405303
743743.743744,80.998572,-16.776789,-79.642643,-78.417978,-137.692392,-206.683477
744744.744745,81.035775,-16.862554,-79.798718,-78.567394,-137.922815,-206.961651
745745.745746,81.072909,-16.948341,-79.954814,-78.716698,-138.153180,-207.239826
746746.746747,81.109976,-17.034151,-80.110932,-78.865891,-138.383487,-207.518000
747747.747748,81.146976,-17.119984,-80.267071,-79.014972,-138.613736,-207.796174
748748.748749,81.183908,-17.205839,-80.423232,-79.163941,-138.843926,-208.074349
749749.749750,81.220773,-17.291715,-80.579413,-79.312799,-139.074057,-208.352523
750750.750751,81.257571,-17.377613,-80.735615,-79.461545,-139.304130,-208.630697
751751.751752,81.294303,-17.463532,-80.891837,-79.610179,-139.534143,-208.908871
752752.752753,81.330967,-17.549473,-81.048079,-79.758702,-139.764097,-209.187046
753753.753754,81.367566,-17.635435,-81.204342,-79.907112,-139.993991,-209.465220
754754.754755,81.404098,-17.721417,-81.360624,-80.055412,-140.223825,-209.743394
755755.755756,81.440564,-17.807420,-81.516926,-80.203599,-140.453599,-210.021568
756756.756757,81.476964,-17.893443,-81.673247,-80.351675,-140.683313,-210.299743
757757.757758,81.513298,-17.979486,-81.829588,-80.499639,-140.912967,-210.577917
758758.758759,81.549567,-18.065549,-81.985947,-80.647491,-141.142560,-210.856091
759759.759760,81.585770,-18.151632,-82.142325,-80.795232,-141.372092,-211.134265
760760.760761,81.621908,-18.237735,-82.298722,-80.942861,-141.601563,-211.412440
761761.761762,81.657982,-18.323856,-82.455137,-81.090378,-141.830972,-211.690614
762762.762763,81.693990,-18.409997,-82.611570,-81.237783,-142.060321,-211.968788
763763.763764,81.729934,-18.496156,-82.768021,-81.385076,-142.289607,-212.246962
764764.764765,81.765813,-18.582334,-82.924489,-81.532258,-142.518832,-212.525137
765765.765766,81.801627,-18.668530,-83.080976,-81.679328,-142.747995,-212.803311
766766.766767,81.837378,-18.754745,-83.237479,-81.826286,-142.977095,-213.081485
767767.767768,81.873065,-18.840977,-83.394000,-81.973132,-143.206133,-213.359660
768768.768769,81.908687,-18.927228,-83.550537,-82.119867,-143.435109,-213.637834
769769.769770,81.944246,-19.013496,-83.707091,-82.266490,-143.664021,-213.916008
770770.770771,81.979742,-19.099781,-83.863662,-82.413001,-143.892871,-214.194182
771771.771772,82.015174,-19.186083,-84.020249,-82.559400,-144.121657,-214.472357
772772.772773,82.050543,-19.272403,-84.176852,-82.705688,-144.350380,-214.750531
773773.773774,82.085849,-19.358739,-84.333471,-82.851864,-144.579039,-215.028705
774774.774775,82.121092,-19.445092,-84.490106,-82.997928,-144.807635,-215.306879
775775.775776,82.156273,-19.531461,-84.646756,-83.143880,-145.036166,-215.585054
776776.776777,82.191390,-19.617846,-84.803421,-83.289720,-145.264634,-215.863228
777777.777778,82.226446,-19.704247,-84.960102,-83.435449,-145.493037,-216.141402
778778.778779,82.261439,-19.790664,-85.116797,-83.581066,-145.721376,-216.419576
779779.779780,82.296371,-19.877097,-85.273507,-83.726572,-145.949649,-216.697751
780780.780781,82.331240,-19.963545,-85.430232,-83.871965,-146.177858,-216.975925
781781.781782,82.366048,-20.050008,-85.586970,-84.017247,-146.406002,-217.254099
782782.782783,82.400794,-20.136486,-85.743723,-84.162418,-146.634081,-217.532273
783783.783784,82.435479,-20.222979,-85.900490,-84.307476,-146.862094,-217.810448
784784.784785,82.470102,-20.309486,-86.057271,-84.452423,-147.090042,-218.088622
785785.785786,82.504665,-20.396008,-86.214065,-84.597259,-147.317924,-218.366796
786786.786787,82.539166,-20.482544,-86.370873,-84.741982,-147.545740,-218.644970
787787.787788,82.573607,-20.569094,-86.527693,-84.886594,-147.773490,-218.923145
788788.788789,82.607987,-20.655658,-86.684527,-85.031095,-148.001173,-219.201319
789789.789790,82.642307,-20.742236,-86.841373,-85.175484,-148.228790,-219.479493
790790.790791,82.676567,-20.828827,-86.998232,-85.319761,-148.456341,-219.757668
791791.791792,82.710766,-20.915431,-87.155104,-85.463927,-148.683825,-220.035842
792792.792793,82.744905,-21.002048,-87.311987,-85.607981,-148.911241,-220.314016
793793.793794,82.778985,-21.088678,-87.468883,-85.751924,-149.138591,-220.592190
794794.794795,82.813004,-21.175321,-87.625790,-85.895755,-149.365873,-220.870365
795795.795796,82.846965,-21.261977,-87.782709,-86.039475,-149.593088,-221.148539
796796.796797,82.880866,-21.348644,-87.939640,-86.183083,-149.820235,-221.426713
797797.797798,82.914707,-21.435324,-88.096581,-86.326580,-150.047314,-221.704887
798798.798799,82.948490,-21.522016,-88.253534,-86.469965,-150.274325,-221.983062
799799.799800,82.982214,-21.608720,-88.410498,-86.613239,-150.501268,-222.261236
800800.800801,83.015879,-21.695435,-88.567472,-86.756402,-150.728143,-222.539410
801801.801802,83.049485,-21.782162,-88.724457,-86.899454,-150.954949,-222.817584
802802.802803,83.083033,-21.868899,-88.881453,-87.042394,-151.181687,-223.095759
803803.803804,83.116522,-21.955648,-89.038458,-87.185222,-151.408356,-223.373933
804804.804805,83.149954,-22.042408,-89.195473,-87.327940,-151.634956,-223.652107
805805.805806,83.183327,-22.129179,-89.352499,-87.470546,-151.861487,-223.930281
806806.806807,83.216643,-22.215960,-89.509534,-87.613041,-152.087948,-224.208456
807807.807808,83.249900,-22.302751,-89.666578,-87.755425,-152.314340,-224.486630
808808.808809,83.283101,-22.389553,-89.823632,-87.897697,-152.540663,-224.764804
809809.809810,83.316243,-22.476364,-89.980694,-88.039859,-152.766916,-225.042979
810810.810811,83.349329,-22.563186,-90.137766,-88.181909,-152.993099,-225.321153
811811.811812,83.382357,-22.650017,-90.294846,-88.323848,-153.219212,-225.599327
812812.812813,83.415328,-22.736857,-90.451935,-88.465677,-153.445254,-225.877501
813813.813814,83.448243,-22.823707,-90.609032,-88.607394,-153.671227,-226.155676
814814.814815,83.481101,-22.910566,-90.766138,-88.749000,-153.897129,-226.433850
815815.815816,83.513902,-22.997434,-90.923251,-88.890495,-154.122960,-226.712024
816816.816817,83.546647,-23.084310,-91.080372,-89.031880,-154.348721,-226.990198
817817.817818,83.579335,-23.171196,-91.237501,-89.173153,-154.574410,-227.268373
818818.818819,83.611967,-23.258089,-91.394638,-89.314316,-154.800029,-227.546547
819819.819820,83.644544,-23.344992,-91.551782,-89.455367,-155.025576,-227.824721
820820.820821,83.677064,-23.431902,-91.708933,-89.596308,-155.251052,-228.102895
821821.821822,83.709529,-23.518820,-91.866091,-89.737138,-155.476456,-228.381070
822822.822823,83.741938,-23.605746,-92.023255,-89.877858,-155.701789,-228.659244
823823.823824,83.774292,-23.692679,-92.180427,-90.018467,-155.927050,-228.937418
824824.824825,83.806590,-23.779620,-92.337605,-90.158965,-156.152239,-229.215592
825825.825826,83.838834,-23.866568,-92.494789,-90.299352,-156.377356,-229.493767
826826.826827,83.871022,-23.953524,-92.651979,-90.439629,-156.602400,-229.771941
827827.827828,83.903155,-24.040486,-92.809176,-90.579795,-156.827373,-230.050115
828828.828829,83.935234,-24.127455,-92.966378,-90.719851,-157.052272,-230.328290
829829.829830,83.967258,-24.214431,-93.123585,-90.859797,-157.277100,-230.606464
830830.830831,83.999228,-24.301413,-93.280799,-90.999632,-157.501854,-230.884638
831831.831832,84.031143,-24.388402,-93.438017,-91.139356,-157.726535,-231.162812
832832.832833,84.063004,-24.475397,-93.595241,-91.278970,-157.951144,-231.440987
833833.833834,84.094811,-24.562398,-93.752469,-91.418474,-158.175679,-231.719161
834834.834835,84.126564,-24.649404,-93.909703,-91.557868,-158.400141,-231.997335
835835.835836,84.158263,-24.736416,-94.066941,-91.697151,-158.624529,-232.275509
836836.836837,84.189909,-24.823434,-94.224183,-91.836324,-158.848844,-232.553684
837837.837838,84.221501,-24.910457,-94.381430,-91.975387,-159.073086,-232.831858
838838.838839,84.253039,-24.997486,-94.538681,-92.114340,-159.297253,-233.110032
839839.839840,84.284525,-25.084519,-94.695936,-92.253183,-159.521346,-233.388206
840840.840841,84.315957,-25.171558,-94.853194,-92.391916,-159.745366,-233.666381
841841.841842,84.347336,-25.258601,-95.010457,-92.530539,-159.969311,-233.944555
842842.842843,84.378662,-25.345649,-95.167723,-92.669052,-160.193181,-234.222729
843843.843844,84.409936,-25.432701,-95.324992,-92.807455,-160.416978,-234.500903
844844.844845,84.441157,-25.519757,-95.482264,-92.945748,-160.640699,-234.779078
845845.845846,84.472326,-25.606818,-95.639539,-93.083932,-160.864346,-235.057252
846846.846847,84.503442,-25.693882,-95.796818,-93.222005,-161.087918,-235.335426
847847.847848,84.534506,-25.780951,-95.954099,-93.359969,-161.311415,-235.613601
848848.848849,84.565517,-25.868023,-96.111382,-93.497824,-161.534837,-235.891775
849849.849850,84.596477,-25.955098,-96.268668,-93.635569,-161.758184,-236.169949
850850.850851,84.627385,-26.042178,-96.425956,-93.773204,-161.981455,-236.448123
851851.851852,84.658242,-26.129260,-96.583246,-93.910729,-162.204651,-236.726298
852852.852853,84.689046,-26.216345,-96.740538,-94.048146,-162.427771,-237.004472
853853.853854,84.719800,-26.303434,-96.897832,-94.185452,-162.650816,-237.282646
854854.854855,84.750502,-26.390525,-97.055128,-94.322650,-162.873785,-237.560820
855855.855856,84.781152,-26.477619,-97.212424,-94.459738,-163.096678,-237.838995
856856.856857,84.811752,-26.564715,-97.369723,-94.596717,-163.319494,-238.117169
857857.857858,84.842301,-26.651814,-97.527022,-94.733586,-163.542235,-238.395343
858858.858859,84.872799,-26.738914,-97.684322,-94.870347,-163.764899,-238.673517
859859.859860,84.903246,-26.826017,-97.841623,-95.006998,-163.987487,-238.951692
860860.860861,84.933642,-26.913122,-97.998925,-95.143540,-164.209999,-239.229866
861861.861862,84.963988,-27.000229,-98.156228,-95.279973,-164.432433,-239.508040
862862.862863,84.994284,-27.087338,-98.313530,-95.416298,-164.654791,-239.786214
863863.863864,85.024530,-27.174448,-98.470833,-95.552513,-164.877072,-240.064389
864864.864865,85.054725,-27.261559,-98.628136,-95.688620,-165.099277,-240.342563
865865.865866,85.084871,-27.348671,-98.785439,-95.824617,-165.321404,-240.620737
866866.866867,85.114966,-27.435785,-98.942742,-95.960506,-165.543454,-240.898912
867867.867868,85.145012,-27.522900,-99.100044,-96.096286,-165.765426,-241.177086
868868.868869,85.175008,-27.610015,-99.257346,-96.231958,-165.987321,-241.455260
869869.869870,85.204955,-27.697131,-99.414648,-96.367521,-166.209139,-241.733434
870870.870871,85.234853,-27.784248,-99.571948,-96.502976,-166.430879,-242.011609
871871.871872,85.264701,-27.871365,-99.729247,-96.638322,-166.652541,-242.289783
872872.872873,85.294500,-27.958482,-99.886546,-96.773559,-166.874126,-242.567957
873873.873874,85.324250,-28.045600,-100.043843,-96.908688,-167.095633,-242.846131
874874.874875,85.353951,-28.132717,-100.201139,-97.043709,-167.317061,-243.124306
875875.875876,85.383604,-28.219834,-100.358433,-97.178622,-167.538411,-243.402480
876876.876877,85.413207,-28.306952,-100.515725,-97.313426,-167.759683,-243.680654
877877.877878,85.442762,-28.394068,-100.673016,-97.448123,-167.980877,-243.958828
878878.878879,85.472269,-28.481184,-100.830305,-97.582711,-168.201992,-244.237003
879879.879880,85.501728,-28.568300,-100.987591,-97.717191,-168.423029,-244.515177
880880.880881,85.531138,-28.655415,-101.144875,-97.851563,-168.643987,-244.793351
881881.881882,85.560500,-28.742528,-101.302157,-97.985828,-168.864867,-245.071525
882882.882883,85.589814,-28.829641,-101.459437,-98.119984,-169.085667,-245.349700
883883.883884,85.619081,-28.916753,-101.616713,-98.254033,-169.306388,-245.627874
884884.884885,85.648299,-29.003863,-101.773987,-98.387974,-169.527031,-245.906048
885885.885886,85.677470,-29.090972,-101.931258,-98.521807,-169.747594,-246.184223
886886.886887,85.706594,-29.178079,-102.088526,-98.655533,-169.968078,-246.462397
887887.887888,85.735670,-29.265184,-102.245791,-98.789151,-170.188483,-246.740571
888888.888889,85.764699,-29.352288,-102.403052,-98.922662,-170.408808,-247.018745
889889.889890,85.793681,-29.439390,-102.560309,-99.056065,-170.629054,-247.296920
890890.890891,85.822615,-29.526489,-102.717563,-99.189361,-170.849220,-247.575094
891891.891892,85.851503,-29.613587,-102.874814,-99.322549,-171.069306,-247.853268
892892.892893,85.880344,-29.700682,-103.032060,-99.455631,-171.289313,-248.131442
893893.893894,85.909138,-29.787775,-103.189302,-99.588605,-171.509239,-248.409617
894894.894895,85.937885,-29.874865,-103.346540,-99.721472,-171.729086,-248.687791
895895.895896,85.966587,-29.961952,-103.503774,-99.854232,-171.948852,-248.965965
896896.896897,85.995241,-30.049037,-103.661003,-99.986884,-172.168539,-249.244139
897897.897898,86.023850,-30.136118,-103.818228,-100.119430,-172.388145,-249.522314
898898.898899,86.052412,-30.223197,-103.975447,-100.251870,-172.607670,-249.800488
899899.899900,86.080928,-30.310272,-104.132662,-100.384202,-172.827116,-250.078662
900900.900901,86.109398,-30.397344,-104.289872,-100.516427,-173.046480,-250.356836
901901.901902,86.137823,-30.484413,-104.447077,-100.648546,-173.265764,-250.635011
902902.902903,86.166201,-30.571478,-104.604277,-100.780559,-173.484968,-250.913185
903903.903904,86.194534,-30.658540,-104.761471,-100.912464,-173.704090,-251.191359
904904.904905,86.222822,-30.745597,-104.918659,-101.044264,-173.923132,-251.469533
905905.905906,86.251064,-30.832651,-105.075842,-101.175956,-174.142093,-251.747708
906906.906907,86.279261,-30.919700,-105.233019,-101.307543,-174.360972,-252.025882
907907.907908,86.307413,-31.006746,-105.390190,-101.439023,-174.579771,-252.304056
908908.908909,86.335519,-31.093787,-105.547355,-101.570397,-174.798488,-252.582231
909909.909910,86.363581,-31.180824,-105.704514,-101.701665,-175.017124,-252.860405
910910.910911,86.391597,-31.267857,-105.861666,-101.832827,-175.235679,-253.138579
911911.911912,86.419569,-31.354884,-106.018813,-101.963882,-175.454152,-253.416753
912912.912913,86.447497,-31.441907,-106.175952,-102.094832,-175.672543,-253.694928
913913.913914,86.475379,-31.528925,-106.333085,-102.225676,-175.890853,-253.973102
914914.914915,86.503218,-31.615939,-106.490211,-102.356414,-176.109081,-254.251276
915915.915916,86.531011,-31.702947,-106.647330,-102.487046,-176.327228,-254.529450
916916.916917,86.558761,-31.789950,-106.804441,-102.617573,-176.545292,-254.807625
917917.917918,86.586467,-31.876948,-106.961546,-102.747994,-176.763275,-255.085799
918918.918919,86.614128,-31.963940,-107.118643,-102.878309,-176.981175,-255.363973
919919.919920,86.641746,-32.050927,-107.275733,-103.008519,-177.198994,-255.642147
920920.920921,86.669319,-32.137908,-107.432815,-103.138623,-177.416730,-255.920322
921921.921922,86.696849,-32.224883,-107.589890,-103.268622,-177.634384,-256.198496
922922.922923,86.724336,-32.311852,-107.746956,-103.398516,-177.851956,-256.476670
923923.923924,86.751778,-32.398816,-107.904015,-103.528305,-178.069445,-256.754844
924924.924925,86.779178,-32.485773,-108.061065,-103.657988,-178.286852,-257.033019
925925.925926,86.806534,-32.572725,-108.218108,-103.787567,-178.504176,-257.311193
926926.926927,86.833847,-32.659670,-108.375142,-103.917040,-178.721418,-257.589367
927927.927928,86.861116,-32.746608,-108.532167,-104.046409,-178.938576,-257.867542
928928.928929,86.888343,-32.833540,-108.689184,-104.175672,-179.155652,-258.145716
929929.929930,86.915527,-32.920466,-108.846192,-104.304831,-179.372646,-258.423890
930930.930931,86.942668,-33.007385,-109.003192,-104.433885,-179.589556,-258.702064
931931.931932,86.969766,-33.094296,-109.160182,-104.562835,-179.806383,-258.980239
932932.932933,86.996822,-33.181201,-109.317163,-104.691680,-180.023128,-259.258413
933933.933934,87.023835,-33.268099,-109.474135,-104.820420,-180.239789,-259.536587
934934.934935,87.050805,-33.354990,-109.631098,-104.949056,-180.456367,-259.814761
935935.935936,87.077733,-33.441873,-109.788052,-105.077588,-180.672861,-260.092936
936936.936937,87.104620,-33.528750,-109.944995,-105.206015,-180.889273,-260.371110
937937.937938,87.131463,-33.615618,-110.101929,-105.334338,-181.105601,-260.649284
938938.938939,87.158265,-33.702479,-110.258854,-105.462557,-181.321845,-260.927458
939939.939940,87.185025,-33.789333,-110.415768,-105.590672,-181.538006,-261.205633
940940.940941,87.211743,-33.876178,-110.572673,-105.718683,-181.754083,-261.483807
941941.941942,87.238420,-33.963016,-110.729567,-105.846590,-181.970077,-261.761981
942942.942943,87.265054,-34.049846,-110.886451,-105.974393,-182.185987,-262.040155
943943.943944,87.291647,-34.136668,-111.043324,-106.102092,-182.401813,-262.318330
944944.944945,87.318199,-34.223481,-111.200188,-106.229687,-182.617555,-262.596504
945945.945946,87.344709,-34.310287,-111.357040,-106.357179,-182.833213,-262.874678
946946.946947,87.371178,-34.397083,-111.513882,-106.484568,-183.048788,-263.152853
947947.947948,87.397606,-34.483872,-111.670713,-106.611852,-183.264278,-263.431027
948948.948949,87.423993,-34.570652,-111.827533,-106.739034,-183.479684,-263.709201
949949.949950,87.450338,-34.657423,-111.984342,-106.866112,-183.695006,-263.987375
950950.950951,87.476643,-34.744185,-112.141140,-106.993087,-183.910243,-264.265550
951951.951952,87.502907,-34.830939,-112.297926,-107.119958,-184.125397,-264.543724
952952.952953,87.529130,-34.917683,-112.454701,-107.246727,-184.340466,-264.821898
953953.953954,87.555313,-35.004418,-112.611465,-107.373392,-184.555450,-265.100072
954954.954955,87.581455,-35.091145,-112.768216,-107.499955,-184.770351,-265.378247
955955.955956,87.607557,-35.177862,-112.924957,-107.626414,-184.985166,-265.656421
956956.956957,87.633618,-35.264569,-113.081685,-107.752771,-185.199897,-265.934595
957957.957958,87.659639,-35.351268,-113.238401,-107.879025,-185.414543,-266.212769
958958.958959,87.685620,-35.437956,-113.395105,-108.005176,-185.629105,-266.490944
959959.959960,87.711561,-35.524635,-113.551797,-108.131225,-185.843582,-266.769118
960960.960961,87.737462,-35.611304,-113.708477,-108.257171,-186.057974,-267.047292
961961.961962,87.763323,-35.697964,-113.865144,-108.383015,-186.272281,-267.325466
962962.962963,87.789144,-35.784613,-114.021799,-108.508756,-186.486503,-267.603641
963963.963964,87.814926,-35.871253,-114.178441,-108.634395,-186.700640,-267.881815
964964.964965,87.840668,-35.957882,-114.335071,-108.759932,-186.914692,-268.159989
965965.965966,87.866370,-36.044501,-114.491687,-108.885367,-187.128659,-268.438164
966966.966967,87.892033,-36.131110,-114.648291,-109.010700,-187.342541,-268.716338
967967.967968,87.917656,-36.217708,-114.804882,-109.135930,-187.556338,-268.994512
968968.968969,87.943241,-36.304296,-114.961459,-109.261059,-187.770049,-269.272686
969969.969970,87.968786,-36.390874,-115.118023,-109.386086,-187.983675,-269.550861
970970.970971,87.994292,-36.477440,-115.274574,-109.511011,-188.197216,-269.829035
971971.971972,88.019759,-36.563996,-115.431111,-109.635834,-188.410671,-270.107209
972972.972973,88.045187,-36.650541,-115.587635,-109.760556,-188.624040,-270.385383
973973.973974,88.070576,-36.737075,-115.744145,-109.885177,-188.837325,-270.663558
974974.974975,88.095927,-36.823599,-115.900641,-110.009695,-189.050523,-270.941732
975975.975976,88.121239,-36.910111,-116.057123,-110.134113,-189.263636,-271.219906
976976.976977,88.146512,-36.996611,-116.213592,-110.258429,-189.476664,-271.498080
977977.977978,88.171747,-37.083101,-116.370046,-110.382644,-189.689605,-271.776255
978978.978979,88.196943,-37.169579,-116.526486,-110.506758,-189.902461,-272.054429
979979.979980,88.222101,-37.256046,-116.682911,-110.630771,-190.115231,-272.332603
980980.980981,88.247221,-37.342501,-116.839322,-110.754682,-190.327915,-272.610777
981981.981982,88.272303,-37.428944,-116.995719,-110.878493,-190.540513,-272.888952
982982.982983,88.297347,-37.515376,-117.152101,-111.002203,-190.753026,-273.167126
983983.983984,88.322353,-37.601796,-117.308468,-111.125812,-190.965452,-273.445300
984984.984985,88.347321,-37.688204,-117.464820,-111.249321,-191.177792,-273.723475
985985.985986,88.372251,-37.774600,-117.621158,-111.372729,-191.390046,-274.001649
986986.986987,88.397143,-37.860984,-117.777480,-111.496037,-191.602214,-274.279823
987987.987988,88.421998,-37.947356,-117.933788,-111.619244,-191.814296,-274.557997
988988.988989,88.446815,-38.033715,-118.090080,-111.742350,-192.026291,-274.836172
989989.989990,88.471595,-38.120063,-118.246356,-111.865357,-192.238200,-275.114346
990990.990991,88.496337,-38.206397,-118.402618,-111.988263,-192.450023,-275.392520
991991.991992,88.521042,-38.292720,-118.558863,-112.111069,-192.661760,-275.670694
992992.992993,88.545710,-38.379030,-118.715093,-112.233775,-192.873410,-275.948869
993993.993994,88.570341,-38.465327,-118.871308,-112.356381,-193.084974,-276.227043
994994.994995,88.594935,-38.551611,-119.027506,-112.478887,-193.296451,-276.505217
995995.995996,88.619491,-38.637883,-119.183689,-112.601294,-193.507841,-276.783391
996996.996997,88.644011,-38.724142,-119.339855,-112.723601,-193.719145,-277.061566
997997.997998,88.668494,-38.810387,-119.496005,-112.845808,-193.930363,-277.339740
998998.998999,88.692941,-38.896620,-119.652140,-112.967915,-194.141494,-277.617914
1000000.000000,88.717350,-38.982839,-119.808257,-113.089923,-194.352538,-277.896088

